Linear Parameter Varying Attitude Control For CubeSats Using Electrospray Thrusters

This paper proposes the design of a single linear parameter-varying (LPV) controller for the attitude control of CubeSats using electro spray thrusters. CubeSat attitude control based on electro spray thrusters faces two main challenges. Firstly, the thruster can only generate a small control torque leading to easily saturating the actuation system. Secondly, CubeSats need to operate multiple different maneuvers from large to small slews to pointing tasks. LPV control is ideally suitable to address these challenges. The proposed design follows a mixed-sensitivity control scheme. The parameter-varying weights depend on the attitude error and are derived from the performance and robustness requirements of individual typical CubeSat maneuvers. The controller is synthesized by minimizing the induced L2-norm of the closed-loop interconnections between the controller and weighted plant. The performance and robustness of the controller is demonstrated on a simulation of the MIT Space Propulsion Lab's Magnetic Levitation CubeSat Testbed.

==> figures/BangResultsDist1dot0.csv <==
0,0,0,0,0
1.67224080267559,0,-0.0335561069668827,-0.0335561069668827,-0.0335561069668827
3.34448160535117,0,-0.133898422060893,-0.133898422060893,-0.133898422060893
5.01672240802676,0,-0.302022228462662,-0.302379550831094,-0.302462521630449
6.68896321070234,0,-0.531223788840864,-0.533936080715817,-0.536343606064382
8.36120401337793,0,-0.816854985819111,-0.825118995111999,-0.837841719929589
10.0334448160535,0,-1.1500226257018,-1.16771170931976,-1.20446056276302
11.7056856187291,0,-1.52548153653893,-1.5574100169803,-1.63886108668808
13.3779264214047,0,-1.93160772440688,-1.98256602783087,-2.13250806103176
15.0501672240803,0,-2.36282858273985,-2.43801388791142,-2.68572099994042
16.7224080267559,0,-2.81176371045659,-2.91642118255334,-3.29592332601834
18.3946488294314,0,-3.27169456122982,-3.41107330011326,-3.96187466922921
20.066889632107,0.000272646431869956,-3.73568228334912,-3.91399625391009,-4.67281990409291
21.7391304347826,0.0508939181365832,-4.19812593973131,-4.42495963207831,-5.43519210707142
23.4113712374582,0.192246957731847,-4.65210154209964,-4.97527620682336,-6.24055793822469
25.0836120401338,0.426960994338935,-5.08735228554115,-5.58877365941108,-7.08645280737672
26.7558528428094,0.753829207056793,-5.49267899706442,-6.26681179251822,-7.96681879809898
28.4280936454849,1.1744122749286,-5.85581475514085,-7.00582022089713,-8.87613234508652
30.1003344481605,1.6843334220657,-6.16876296968461,-7.79515225453322,-9.80716279210937
31.7725752508361,2.28955536535202,-6.41505249664705,-8.63140926942128,-10.7560348006742
33.4448160535117,2.98713646910239,-6.58449567380906,-9.50445320100078,-11.7158944294823
35.1170568561873,3.77234490079278,-6.66781425358191,-10.4047095020862,-12.6801225586149
36.7892976588629,4.65506956589194,-6.65139088367774,-11.3239685156888,-13.6413538583827
38.4615384615385,5.62962555598656,-6.54530090092975,-12.2514668293168,-14.5932054147856
40.133779264214,6.69645387379341,-6.34631650401538,-13.1801030697541,-15.529538078069
41.8060200668896,7.86094840242775,-6.04821569412088,-14.0999779223419,-16.4412990486353
43.4782608695652,9.11158325760457,-5.66298312435586,-15.0046905187316,-17.3253208937321
45.1505016722408,10.4534425239222,-5.18548655263444,-15.8867651182099,-18.1744463175916
46.8227424749164,11.886509632642,-4.61594228641379,-16.7389309977327,-18.9825226468292
48.494983277592,13.419584167252,-3.94597323926939,-17.5497182065311,-19.7382143970101
50.1672240802676,15.0515087988632,-3.17672376203641,-18.3133485242313,-20.436611062466
51.8394648829431,16.7592060491107,-2.33198365412172,-19.0321363466524,-21.0833995739956
53.5117056856187,18.5584541509786,-1.39603340126723,-19.6967440614635,-21.667833497185
55.1839464882943,20.4649157310878,-0.354207563970468,-20.2848040905423,-22.1673592505475
56.8561872909699,22.4315208952853,0.74701133864078,-20.8299231363686,-22.6192540368384
58.5284280936455,24.5366269309876,1.98373837921194,-21.2608768943752,-22.9472707455608
60.2006688963211,26.6731272757072,3.25115002953171,-21.6656891220419,-23.2469592421759
61.8729096989967,28.9741127799171,4.67758756370521,-21.9188992390001,-23.3844189848934
63.5451505016722,31.2987370543372,6.12656447097754,-22.1487072910152,-23.4970533890014
65.2173913043478,33.7443485640698,7.69844809401525,-22.2486856617459,-23.4724218013432
66.8896321070234,36.2882933472312,9.37094586028386,-22.2346445199184,-23.3307135850734
68.561872909699,38.9228308235971,11.1263258334928,-22.1237047614658,-23.091597680346
70.2341137123746,41.6636796351052,12.9740594746158,-21.9036836159696,-22.7429613306372
71.9063545150502,44.4821169878718,14.888464787179,-21.6041065424055,-22.3145096986012
73.5785953177258,47.3882378038786,16.8800175067268,-21.2119195521114,-21.7931863223727
75.2508361204013,50.3819204987665,18.9494317776202,-20.7255082600944,-21.1774222697579
76.9230769230769,53.4855620759629,21.1163775135145,-20.1198403636448,-20.4421944870675
78.5953177257525,56.74685741787,23.419330757767,-19.3444756862591,-19.5371808793611
80.2675585284281,60.0473293698946,25.7560815655461,-18.5269417359916,-18.5899758715167
81.9397993311037,63.3478013219192,28.0928323733252,-17.709407785724,-17.6427708636724
83.6120401337793,66.8625343764327,30.610216330089,-16.6630099667819,-16.4668260226386
85.2842809364548,70.443158822498,33.1831501249182,-15.5462299897731,-15.2205371679825
86.9565217391304,74.0237832685633,35.7560839197474,-14.4294500127644,-13.9742483133265
88.628762541806,77.8086941865344,38.494667147746,-13.0979714317272,-12.5137557804609
90.3010033444816,81.6696851294176,41.2949412595542,-11.6865351570127,-10.9734898733605
91.9732441471572,85.5306760723009,44.0952153713624,-10.2750988822981,-9.43322396625999
93.6454849498328,89.5113846598977,46.9910602852005,-8.73862295724312,-7.76830456523384
95.3177257525084,92.9571515313255,49.9919311968292,-7.06296224581196,-5.96479375806387
96.9899665551839,96.9189063156894,53.070422920487,-5.28335502010592,-4.05791559113895
98.6622073578595,100.790168028493,56.2120632108582,-3.41886713911723,-2.06668986210687
100.334448160535,104.56402857398,59.4208315789201,-1.4639366581464,0.0143523652163724
102.006688963211,108.252456966225,62.6916324378153,0.574686749473105,2.17845343007189
103.678929765886,111.834635578625,66.0393380771711,2.71707502407358,4.44544748474471
105.351170568562,115.328961511537,69.4500550837439,4.94432500064338,6.79652390226485
107.023411371237,118.739812972487,72.9202497607346,7.25146856405352,9.22671584185394
108.695652173913,122.067189961478,76.4495796409945,9.63781791014584,11.7353016441739
110.367892976589,125.287016818341,80.0545116724497,12.1248065057103,14.3434164565671
112.040133779264,128.425967237486,83.7160015218765,14.6865494531693,17.0254110409373
113.71237458194,131.462955446857,87.4483113987026,17.3409904356747,19.7989543922534
115.384615384615,134.412832168654,91.2412341846536,20.0736848458619,22.6497236974625
117.056856187291,137.258332177538,95.1064402914191,22.8981203716511,25.5909699124175
118.729096989967,140.017974484734,99.0314646823338,25.7970526772953,28.6056460926899
120.401337792642,142.69852840603,103.021323371739,28.7756315573819,31.6972561829716
122.073578595318,145.277908218019,107.092302980421,31.8506514540664,34.8763274155702
123.745819397993,147.761138958915,111.227035043185,34.9975064293049,38.1135730633853
125.418060200669,150.140132357821,115.43229481732,38.2222023770275,41.4051270280449
127.090301003344,152.45476813712,119.678774340972,41.4914142426765,44.7240823671463
128.76254180602,154.655014375981,124.004692666268,44.8442315828987,48.0883480314103
130.434782608696,156.763585906853,128.398170273488,48.264706888833,51.4802112864912
132.107023411371,158.791911549038,132.85207700196,51.743267792802,54.8909801006678
133.779264214047,160.739919603651,137.367438104935,55.2790654347822,58.3166980954379
135.451505016722,162.554364813841,141.987986819336,58.9021175921418,61.7520753665431
137.123745819398,164.323240082243,146.648497250188,62.5578854085704,65.1851700206717
138.795986622074,165.979558174095,151.381298555447,66.2803686364185,68.6071304008041
140.468227424749,167.542089892621,156.132928730319,70.0382556875034,72.0112998182734
142.140468227425,169.012540927312,160.875332794845,73.8228297115798,75.3925289013832
143.8127090301,170.387558222444,165.581120397419,77.6280834739166,78.7439231108252
145.484949832776,171.676658401833,170.222877042449,81.4406807063899,82.0572525337307
147.157190635452,172.870060308606,174.776313301555,85.2550668478367,85.3254557377594
148.829431438127,173.970630554898,179.231374481119,89.0778321798158,88.5494576263239
150.501672240803,174.979805381389,183.547783258023,92.9469207826376,91.7164906654892
152.173913043478,175.897348012533,187.713792859811,96.8768582250606,94.8254530684158
153.846153846154,176.721576692045,191.717409374149,100.867423120353,97.8740552286097
155.518394648829,177.450273082765,195.528302007376,104.924312264376,100.85280233003
157.190635451505,178.092100687564,199.146950543321,109.04287821567,103.76295838813
158.862876254181,178.638906720341,202.509694257356,113.240236337679,106.580793434188
160.535117056856,179.092602379385,205.658860606234,117.504174824593,109.317417282184
162.207357859532,179.455628807676,208.60204054649,121.826331865384,111.972157299459
163.879598662207,179.727110567328,211.334279972554,126.182740982175,114.539850556634
165.551839464883,179.901777173195,213.852319572048,130.552033834265,117.01594605973
167.224080267559,179.987745582838,216.155677614891,134.917138625263,119.399429886388
168.896321070234,180,218.256012140966,139.263016591058,121.695320131101
170.56856187291,180,220.169268388907,143.576288311077,123.910686014162
172.240802675585,180,221.886708145539,147.838911235077,126.041990724951
173.913043478261,180,223.374951908364,152.019871046536,128.07524188229
175.585284280936,180,224.65796755818,156.102586770781,130.020846004007
177.257525083612,180,225.762630814526,160.071312119924,131.890403007699
178.929765886288,180,226.672639005904,163.882954802,133.677340273144
180.602006688963,180,227.323684014478,167.433994800236,135.355369769003
182.274247491639,180,227.766563625836,170.753894512609,136.946551110497
183.946488294314,180,228.0264250473,173.869694483904,138.461807090006
185.61872909699,180,228.054778995943,176.725456810156,139.880340986677
187.290969899666,180,227.90431553078,179.365744203594,141.218742718798
188.963210702341,180,227.608400826729,181.826937075685,142.488184993441
190.635451505017,180,227.141224626001,184.091594553664,143.669659854733
192.307692307692,180,226.500885768194,186.128806620064,144.750977954385
193.979933110368,180,225.751211309337,188.012480438946,145.763645477261
195.652173913043,180,224.89303069956,189.743101702712,146.703296832556
197.324414715719,180,223.937115888817,191.330310641206,147.571093847657
198.996655518395,180,222.897272853787,192.779749637884,148.371330943043
200.66889632107,180,221.781202965583,194.083934038758,149.102948436896
202.341137123746,180,220.584951671559,195.215106391667,149.755052908527
204.013377926421,180,219.33599648645,196.207004852735,150.346021850886
205.685618729097,180,218.037336949071,197.064384483437,150.879439590565
207.357859531773,180,216.697134793409,197.794303965638,151.359661068653
209.030100334448,180,215.3234756312,198.400780356543,151.78961962472
210.702341137124,180,213.922186863995,198.877908833949,152.16816868297
212.374581939799,180,212.499479608773,199.163341640754,152.473270303733
214.046822742475,180,211.075496109741,199.437352053372,152.773995479371
215.719063545151,180,209.651133920552,199.697677481516,153.069552699465
217.391304347826,180,208.219035055731,199.678417385152,153.259528100009
219.063545150502,180,206.78693619091,199.659157288788,153.449503500554
220.735785953177,180,205.359520590837,199.602243049959,153.625218803367
222.408026755853,180,203.958734936909,199.331220098516,153.719848441572
224.080267558528,180,202.557949282981,199.060197147073,153.814478079778
225.752508361204,180,201.165180162813,198.75192383364,153.894763849279
227.42474916388,180,199.802706492522,198.31844935524,153.926514505602
229.096989966555,180,198.470417349425,197.821056762573,153.985940631606
230.769230769231,180,197.168485882529,197.264667421084,154.125621248321
232.441471571906,180,195.898128752274,196.65574094215,154.343248237187
234.113712374582,180,194.663501595776,195.998547047128,154.644467840595
235.785953177258,180,193.46136787813,195.305791725906,155.01866402311
237.458193979933,180,192.296653370138,194.58046855343,155.474260135245
239.130434782609,180,191.173367329524,193.827893836548,156.017685562593
240.802675585284,180,190.083565279694,193.058924231706,156.63092776129
242.47491638796,180,189.029381767298,192.276515231456,157.317416764994
244.147157190635,180,188.027500458644,191.483040914429,158.099619490305
245.819397993311,180,187.063781739216,190.686329907364,158.930457229487
247.491638795987,180,186.141744953311,189.887468105001,159.796898082367
249.163879598662,180,185.250641061692,189.086657000225,160.679530238282
250.836120401338,180,184.396231962269,188.284020484935,161.574698990378
252.508361204013,180,183.579295140802,187.480995816059,162.474446643614
254.180602006689,180,182.802518628732,186.680843380838,163.370753115215
255.852842809365,180,182.084475751521,185.895041725591,164.249890379263
257.52508361204,180,181.370059826939,185.110126267824,165.127967400699
259.197324414716,180,180.71957873381,184.35642073887,165.973705567226
260.869565217391,180,180.08405066658,183.610014562449,166.811880348913
262.541806020067,180,179.499959279652,182.904710240587,167.615958897338
264.214046822742,180,178.940177515827,182.218831172985,168.403923136384
265.886287625418,180,178.419898568906,181.575387936284,169.162165136713
267.558528428094,180,177.93224457688,180.966991999436,169.895859857292
269.230769230769,180,177.466502980023,180.385922651548,170.612008988214
270.903010033445,180,177.038925077808,179.853628732904,171.297328079016
272.57525083612,180,176.649533945107,179.376427701498,171.950133326038
274.247491638796,180,176.295608145791,178.949666554297,172.571354660395
275.919732441472,180,175.969468119407,178.559706169435,173.167204442929
277.591973244147,180,175.674401551967,178.208528797754,173.734467818621
279.264214046823,180,175.410170561104,177.894225370736,174.273539354661
280.936454849498,180,175.14593957024,177.579921943717,174.8126108907
282.608695652174,180,174.92340545588,177.31366833623,175.312914936652
284.280936454849,180,174.719915367295,177.069360305448,175.795512882235
285.953177257525,180,174.523732275411,176.833065530222,176.271112472725
287.625418060201,180,174.376884600366,176.650874693901,176.699460534338
289.297658862876,180,174.230036925322,176.46868385758,177.12780859595
290.969899665552,180,174.112464648369,176.317503760446,177.526944104059
292.642140468227,180,174.016839533515,176.189571774836,177.904179563361
294.314381270903,180,173.92206910401,176.062520793594,178.280502626347
295.986622073579,180,173.887213589546,175.997229735942,178.592865136274
297.658862876254,180,173.852358075083,175.931938678289,178.9052276462
299.33110367893,180,173.817502560619,175.866647620637,179.217590156127
301.003344481605,180,173.782647046155,175.801356562985,179.529952666053
302.675585284281,180,173.782933604497,175.770775816361,179.800570391701
304.347826086957,180,173.810645471082,175.767283425749,180.038609971413
306.020066889632,180,173.838357337667,175.763791035136,180.276649551124
307.692307692308,180,173.866069204251,175.760298644524,180.514689130836
309.364548494983,180,173.89887259527,175.761557364328,180.745614414264
311.036789297659,180,173.973179886869,175.801545077166,180.918547037635
312.709030100335,180,174.047487178468,175.841532790003,181.091479661006
314.38127090301,180,174.121794470067,175.881520502841,181.264412284377
316.053511705686,180,174.196101761666,175.921508215679,181.437344907748
317.725752508361,180,174.291807611965,175.980171901692,181.573473293299
319.397993311037,180,174.398691246493,176.048591197947,181.690376560241
321.070234113712,180,174.505574881021,176.117010494202,181.807279827183
322.742474916388,180,174.612458515549,176.185429790457,181.924183094124
324.414715719064,180,174.72357488941,176.257359126827,182.03145374427
326.086956521739,180,174.851158797314,176.342944325406,182.101248558419
327.759197324415,180,174.978742705219,176.428529523985,182.171043372568
329.43143812709,180,175.106326613124,176.514114722563,182.240838186718
331.103678929766,180,175.233910521028,176.599699921142,182.310633000867
332.775919732441,180,175.370984806604,176.693794156926,182.344012303058
334.448160535117,180,175.511187542795,176.790693349857,182.365387432732
336.120401337793,180,175.651390278987,176.887592542789,182.386762562405
337.792642140468,180,175.791593015179,176.984491735721,182.408137692079
339.464882943144,180,175.93179575137,177.081390928652,182.429512821753
341.137123745819,180,176.071998487562,177.178290121584,182.450887951426
342.809364548495,180,176.212201223753,177.275189314515,182.4722630811
344.481605351171,180,176.35153302839,177.372747130788,182.469190632277
346.153846153846,180,176.490223942539,177.470789606769,182.448127997675
347.826086956522,180,176.628914856689,177.568832082751,182.427065363073
349.498327759197,180,176.767605770839,177.666874558732,182.406002728471
351.170568561873,180,176.906296684988,177.764917034713,182.38494009387
352.842809364548,180,177.044987599138,177.862959510694,182.363877459268
354.515050167224,180,177.183678513288,177.961001986676,182.342814824666
356.1872909699,180,177.316600789306,178.05556752342,182.31151453769
357.859531772575,180,177.440873018411,178.144919405428,182.264862937056
359.531772575251,180,177.565145247516,178.234271287435,182.218211336423
361.204013377926,180,177.68941747662,178.323623169443,182.17155973579
362.876254180602,180,177.813689705725,178.412975051451,182.124908135157
364.548494983278,180,177.93796193483,178.502326933459,182.078256534523
366.220735785953,180,178.062234163934,178.591678815467,182.03160493389
367.892976588629,180,178.181740697016,178.677459455795,181.982200958025
369.565217391304,180,178.284745162996,178.750874038878,181.92326639512
371.23745819398,180,178.387749628976,178.824288621962,181.864331832215
372.909698996655,180,178.490754094956,178.897703205046,181.805397269309
374.581939799331,180,178.593758560936,178.97111778813,181.746462706404
376.254180602007,180,178.696763026916,179.044532371213,181.687528143499
377.926421404682,180,178.799767492896,179.117946954297,181.628593580594
379.598662207358,180,178.901637193825,179.190355423093,181.569542283233
381.270903010033,180,178.981040418726,179.242844488755,181.508179836233
382.943143812709,180,179.060443643628,179.295333554417,181.446817389233
384.615384615385,180,179.139846868529,179.34782262008,181.385454942233
386.28762541806,180,179.219250093431,179.400311685742,181.324092495233
387.959866220736,180,179.298653318333,179.452800751404,181.262730048233
389.632107023411,180,179.378056543234,179.505289817066,181.201367601233
391.304347826087,180,179.457459768136,179.557778882729,181.140005154233
392.976588628763,180,179.516922582903,179.590673933394,181.082368167814
394.648829431438,180,179.573460482037,179.620694878643,181.025277642467
396.321070234114,180,179.629998381171,179.650715823891,180.96818711712
397.993311036789,180,179.686536280305,179.680736769139,180.911096591774
399.665551839465,180,179.74307417944,179.710757714387,180.854006066427
401.33779264214,180,179.799612078574,179.740778659636,180.79691554108
403.010033444816,180,179.856149977708,179.770799604884,180.739825015733
404.682274247492,180,179.8986042041,179.787197621392,180.688469152908
406.354515050167,180,179.934909288267,179.7976476634,180.639617129537
408.026755852843,180,179.971214372434,179.808097705408,180.590765106165
409.698996655518,180,180.007519456601,179.818547747415,180.541913082794
411.371237458194,180,180.043824540768,179.828997789423,180.493061059422
413.04347826087,180,180.080129624935,179.839447831431,180.444209036051
414.715719063545,180,180.116434709102,179.849897873439,180.395357012679
416.387959866221,180,180.144100454764,179.853499666849,180.351712401652
418.060200668896,180,180.163794005567,179.850782044457,180.312873078192
419.732441471572,180,180.18348755637,179.848064422065,180.274033754733
421.404682274247,180,180.203181107173,179.845346799673,180.235194431273
423.076923076923,180,180.222874657977,179.842629177281,180.196355107814
424.749163879599,180,180.24256820878,179.839911554889,180.157515784354
426.421404682274,180,180.262261759583,179.837193932497,180.118676460895
428.09364548495,180,180.277592124327,179.832551967141,180.083344759343
429.765886287625,180,180.284604970872,179.824241637108,180.054699618634
431.438127090301,180,180.291617817418,179.815931307074,180.026054477925
433.110367892977,180,180.298630663963,179.807620977041,179.997409337216
434.782608695652,180,180.305643510509,179.799310647008,179.968764196507
436.454849498328,180,180.312656357054,179.791000316975,179.940119055798
438.127090301003,180,180.3196692036,179.782689986941,179.911473915089
439.799331103679,180,180.325183242491,179.774468643579,179.88439903898
441.471571906355,180,180.323278900275,179.766687741683,179.865096221692
443.14381270903,180,180.321374558058,179.758906839786,179.845793404404
444.816053511706,180,180.319470215841,179.751125937889,179.826490587116
446.488294314381,180,180.317565873625,179.743345035992,179.807187769829
448.160535117057,180,180.315661531408,179.735564134096,179.787884952541
449.832775919732,180,180.313757189192,179.727783232199,179.768582135253
451.505016722408,180,180.311852846975,179.720002330302,179.749279317965
453.177257525084,180,180.304373137343,179.715926012759,179.737823399704
454.849498327759,180,180.296848922459,179.711879266982,179.726430119149
456.521739130435,180,180.289324707574,179.707832521205,179.715036838594
458.19397993311,180,180.281800492689,179.703785775429,179.703643558039
459.866220735786,180,180.274276277804,179.699739029652,179.692250277484
461.538461538462,180,180.266752062919,179.695692283875,179.680856996929
463.210702341137,180,180.259227848035,179.691645538098,179.669463716374
464.882943143813,180,180.24930417826,179.690930720848,179.663155886554
466.555183946488,180,180.238839745842,179.690966816851,179.657994159456
468.227424749164,180,180.228375313424,179.691002912854,179.652832432358
469.899665551839,180,180.217910881007,179.691039008857,179.64767070526
471.571906354515,180,180.207446448589,179.69107510486,179.642508978162
473.244147157191,180,180.196982016171,179.691111200863,179.637347251064
474.916387959866,180,180.186517583753,179.691147296866,179.632185523966
476.588628762542,180,180.175465739182,179.692959443942,179.629934254899
478.260869565217,180,180.164083591046,179.695770269712,179.629319544865
479.933110367893,180,180.15270144291,179.698581095483,179.628704834831
481.605351170569,180,180.141319294774,179.701391921253,179.628090124797
483.277591973244,180,180.129937146638,179.704202747024,179.627475414763
484.94983277592,180,180.118554998502,179.707013572794,179.626860704729
486.622073578595,180,180.107172850366,179.709824398564,179.626245994695
488.294314381271,180,180.096015750324,179.713153922874,179.627031073573
489.966555183946,180,180.085118535252,179.717082438947,179.629432625156
491.638795986622,180,180.07422132018,179.721010955021,179.631834176738
493.311036789298,180,180.063324105108,179.724939471094,179.634235728321
494.983277591973,180,180.052426890037,179.728867987168,179.636637279904
496.655518394649,180,180.041529674965,179.732796503241,179.639038831487
498.327759197324,180,180.030632459893,179.736725019315,179.641440383069
500,180,180.020124483412,179.740626104064,179.644341082804


==> figures/BangResultsDist1dot6.csv <==
0,0,0,0,0
1.67224080267559,0,-0.053916553557265,-0.053916553557265,-0.053916553557265
3.34448160535117,0,-0.214196310668474,-0.214211893339395,-0.214211893339395
5.01672240802676,0,-0.480708487565519,-0.482116499798813,-0.483109634974655
6.68896321070234,0,-0.843607586281319,-0.849874897279879,-0.858968840171896
8.36120401337793,0,-1.29214637345379,-1.30816966378513,-1.34081566303462
10.0334448160535,0,-1.81300704455991,-1.84479347252889,-1.92392714187878
11.7056856187291,0,-2.39733178047964,-2.45218781283375,-2.60998623060354
13.3779264214047,0,-3.02688887372231,-3.11172919091677,-3.38268026243429
15.0501672240803,0,-3.6982879610522,-3.82198936086512,-4.25705847232972
16.7224080267559,0,-4.39336314198776,-4.56329095204582,-5.21145500566155
18.3946488294314,0,-5.10561515895367,-5.33156273332819,-6.27185825280888
20.066889632107,0.000272646431869956,-5.82001952173621,-6.10451039929457,-7.35980164461044
21.7391304347826,0.0507007420031675,-6.53146856009354,-6.89171440581929,-8.54525065604051
23.4113712374582,0.193683437899396,-7.22867014973521,-7.74080612624526,-9.79584471335047
25.0836120401338,0.426796611211742,-7.89984011004542,-8.68390752656065,-11.1047900412916
26.7558528428094,0.754950840195747,-8.52878797879136,-9.73194021685313,-12.4676217938815
28.4280936454849,1.17317345570341,-9.10554605274075,-10.8717692049116,-13.8729681328025
30.1003344481605,1.68769924061653,-9.62439181716467,-12.0952390998347,-15.3138560133384
31.7725752508361,2.29024526669206,-10.0897679124661,-13.3846987004627,-16.7800038882114
33.4448160535117,2.99598948318331,-10.4903172174839,-14.7401825858945,-18.2673881947904
35.1170568561873,3.78423125387953,-10.8385943701065,-16.1371981795718,-19.7639497136522
36.7892976588629,4.66458762264655,-11.1282666339974,-17.5698794300729,-21.2632493219622
38.4615384615385,5.63705858948436,-11.3591463054589,-19.0261731306311,-22.7566578456604
40.133779264214,6.70168589219565,-11.5310895853611,-20.4945139622071,-24.2356558094245
41.8060200668896,7.87692732840496,-11.6321588128742,-21.9604781660581,-25.6844764481836
43.4782608695652,9.15418400857413,-11.6677697024968,-23.4151173711329,-27.0983167286471
45.1505016722408,10.447252298222,-11.6932225073956,-24.864822900696,-28.5042078458094
46.8227424749164,11.932479093232,-11.5952240987735,-26.25456946697,-29.8134927736469
48.494983277592,13.417705888242,-11.4972256901515,-27.644316033244,-31.1227777014843
50.1672240802676,15.0461738979924,-11.3073699362002,-28.9610273498081,-32.3366500578539
51.8394648829431,16.7308347015368,-11.0796012906777,-30.2435209801669,-33.5078851993971
53.5117056856187,18.5350969665981,-10.7719061828535,-31.4395390830134,-34.5798320515985
55.1839464882943,20.4305283013686,-10.4053629617924,-32.563112433711,-35.5764106375361
56.8561872909699,22.4332088878421,-9.97310591124364,-33.6039169313184,-36.4877143329834
58.5284280936455,24.5136820295615,-9.49470559972033,-34.5853525247704,-37.338272715788
60.2006688963211,26.684567339013,-8.96100465517226,-35.4949674745321,-38.1154170091478
61.8729096989967,28.9459501827608,-8.37150305881001,-36.3311639137905,-38.8176123348611
63.5451505016722,31.3021144484452,-7.7238293078799,-37.0896248784377,-39.440568984435
65.2173913043478,33.8023131696963,-6.98864567410555,-37.7283477322474,-39.9417288015928
66.8896321070234,36.3025118909474,-6.2534620403312,-38.3670705860571,-40.4428886187506
68.561872909699,38.9744918251236,-5.41576645483714,-38.8623011782632,-40.7983589905525
70.2341137123746,41.6828402098088,-4.55636767619864,-39.3271524808736,-41.1229848986736
71.9063545150502,44.5100703035149,-3.62778199288434,-39.6918448210099,-41.3461766817215
73.5785953177258,47.4263695488779,-2.6473597490428,-39.9814955597772,-41.4933714796676
75.2508361204013,50.4088150667793,-1.62961909913032,-40.2151461124751,-41.5839925674995
76.9230769230769,53.53306517282,-0.531875132328853,-40.3287432892749,-41.5533307567732
78.5953177257525,56.6756120020967,0.575740929837744,-40.4268396009478,-41.507052856363
80.2675585284281,60.0835744232117,1.82656340116495,-40.300077546529,-41.2342451214993
81.9397993311037,63.4915368443267,3.07738587249216,-40.1733154921102,-40.9614373866356
83.6120401337793,66.8994992654417,4.32820834381936,-40.0465534376915,-40.6886296517719
85.2842809364548,70.3690707456337,5.61018725215707,-39.8677433330004,-40.3635727226529
86.9565217391304,74.1363988822123,7.04274525792202,-39.4373849389396,-39.785995375053
88.628762541806,77.9037270187908,8.47530326368696,-39.0070265448788,-39.208418027453
90.3010033444816,81.6710551553694,9.9078612694519,-38.576668150818,-38.6308406798531
91.9732441471572,85.5030861050335,11.3710822094979,-38.091921177649,-37.9988386275915
93.6454849498328,89.5112001169053,12.9175367731763,-37.4592534493909,-37.2188315410736
95.3177257525084,92.9570902297001,14.5112758975589,-36.7383738736618,-36.3507742498262
96.9899665551839,96.9188549093227,16.1493529179453,-35.9325183792651,-35.3980207373834
98.6622073578595,100.789255266156,17.8229016487156,-35.0569749187922,-34.375898854138
100.334448160535,104.56460483248,19.5323306534342,-34.1094066227285,-33.2821645565649
102.006688963211,108.248456084893,21.2773665593079,-33.0885782230906,-32.1156867279421
103.678929765886,111.839034365616,23.0577910271134,-31.9930038076106,-30.8750967817686
105.351170568562,115.331139242435,24.8740743869702,-30.8195956323196,-29.5574517352478
107.023411371237,118.738437962161,26.7202357376169,-29.5796446410227,-28.1740271090732
108.695652173913,122.061004253436,28.5953997933786,-28.2737216897528,-26.7254675895354
110.367892976589,125.295927885197,30.4995968904446,-26.9002119447012,-25.2102691761736
112.040133779264,128.354914882563,32.4580511220832,-25.3943170752827,-23.5649278046725
113.71237458194,131.40946875835,34.41787248499,-23.88508646312,-21.9163071868785
115.384615384615,134.378079493987,36.4017263552685,-22.3132167613098,-20.2063693158007
117.056856187291,137.19080589691,38.4291705734043,-20.6277317939356,-18.3852137361855
118.729096989967,140.003532299833,40.45661479154,-18.9422468265614,-16.5640581565702
120.401337792642,142.638462813522,42.5277440110556,-17.1330831195422,-14.6225277916207
122.073578595318,145.209408004373,44.6145946228292,-15.2794098115501,-12.6376768553441
123.745819397993,147.75246932834,46.7074015095692,-13.4073927198595,-10.6350881878744
125.418060200669,150.081633307118,48.8458990247973,-11.3946603303099,-8.49643325571199
127.090301003344,152.410797285895,50.9843965400255,-9.38192794076036,-6.35777832354961
128.76254180602,154.620116362874,53.1449372996095,-7.29542127267982,-4.14830954258873
130.434782608696,156.707313694291,55.3279400866822,-5.13373874366087,-1.86668157341492
132.107023411371,158.794511025707,57.5109428737549,-2.97205621464191,0.414946395758891
133.779264214047,160.6725747693,59.726940744534,-0.69093387556528,2.81028226810221
135.451505016722,162.520834213859,61.9476408506246,1.60721021431034,5.22182301879131
137.123745819398,164.301368096667,64.1775777940179,3.94096463027332,7.66697702912515
138.795986622074,165.935122438468,66.4275334527179,6.35189621809133,10.1849800302221
140.468227424749,167.538719532961,68.6817662821168,8.77895886100163,12.7192511697277
142.140468227425,169.008104538913,70.9539375782264,11.2703232903903,15.3218567674751
143.8127090301,170.390424353884,73.2354509811054,13.7879192847303,17.960323463395
145.484949832776,171.673100759798,75.5280685058938,16.3370291812461,20.6413833244329
147.157190635452,172.864608599229,77.8295815554242,18.9100793533082,23.3562500442691
148.829431438127,173.96045475586,80.1408105267702,21.5051392472452,26.1038448478483
150.501672240803,174.974164805331,82.458516557124,24.1144370184485,28.8676116019584
152.173913043478,175.893860212012,84.7842859802333,26.7424641697112,31.6457048008905
153.846153846154,176.719274365673,87.1182261180011,29.389586839203,34.4300220863664
155.518394648829,177.438427189216,89.4601118913009,32.0531636295737,37.212034294387
157.190635451505,178.071915416921,91.8089519887302,34.7302931923456,39.9848125577386
158.862876254181,178.62426154261,94.1645702406738,37.4201619405816,42.7442005646297
160.535117056856,179.094516004649,96.5272224355591,40.1228283086494,45.485750480576
162.207357859532,179.441200983404,98.9009007005819,42.8420818859091,48.1866519649829
163.879598662207,179.689021302074,101.28395552457,45.5693773605058,50.8414528624755
165.551839464883,179.882844323807,103.672134420955,48.3010383406689,53.4710053094518
167.224080267559,179.962264456181,106.073095272132,51.0356825683079,56.0277932170844
168.896321070234,179.992564477407,108.479544193091,53.7716076853407,58.553338887041
170.56856187291,180,110.901247736264,56.4946460362743,60.9839279935602
172.240802675585,180,113.327912074333,59.21349361784,63.3836372769904
173.913043478261,180,115.772964025424,61.9037039572102,65.6676938438208
175.585284280936,180,118.2223405232,64.5871791596867,67.9245502747894
177.257525083612,180,120.690617571125,67.2262101979888,70.0662856369281
178.929765886288,180,123.169720164433,69.8359062775049,72.1447868585046
180.602006688963,180,125.664428584745,72.4029372917011,74.1355982186894
182.274247491639,180,128.174362234989,74.9321963695529,76.0457761220093
183.946488294314,180,130.703024860877,77.415577349094,77.863265302448
185.61872909699,180,133.249846172608,79.852363453379,79.5978545983185
187.290969899666,180,135.816060461928,82.2469181925796,81.2502663653946
188.963210702341,180,138.403500447674,84.6125196538755,82.819403234164
190.635451505017,180,141.011082823756,86.9646250273819,84.3150187538955
192.307692307692,180,143.644108472309,89.3166538843683,85.7256556225252
193.979933110368,180,146.305950706559,91.6767006326666,87.049722827507
195.652173913043,180,148.995996848564,94.0449319652796,88.2976514274498
197.324414715719,180,151.710805975912,96.4200473132466,89.4842528990241
198.996655518395,180,154.453405616473,98.8026905150213,90.6063038368936
200.66889632107,180,157.236594531706,101.195950832618,91.6441198464084
202.341137123746,180,160.056167343145,103.59850687022,92.6146214258629
204.013377926421,180,162.912975529403,106.010460440934,93.5236474842601
205.685618729097,180,165.810000029413,108.432542436376,94.3723661435057
207.357859531773,180,168.74042161448,110.863063346643,95.1752527914392
209.030100334448,180,171.710681782277,113.303719050906,95.9276491098005
210.702341137124,180,174.724423973636,115.755556630746,96.6296684129006
212.374581939799,180,177.792636633249,118.221644122674,97.2750617447824
214.046822742475,180,180.900831758514,120.698402960418,97.883170525627
215.71906354515,180,184.052960924441,123.186995518072,98.4522997556643
217.391304347826,180,187.276425766818,125.695386201007,98.9664675205972
219.063545150502,180,190.551075394464,128.218481406796,99.4465847560568
220.735785953177,180,193.876527562067,130.756435853154,99.8951381484528
222.408026755853,180,197.2592554774,133.311460644845,100.310787436697
224.080267558528,180,200.730738105939,135.894052613578,100.682828271662
225.752508361204,180,204.243964467105,138.490115821439,101.037104462465
227.42474916388,180,207.829405943637,141.109622632705,101.361402440331
229.096989966555,180,211.497947753819,143.757435456234,101.656915552285
230.769230769231,180,215.211703410672,146.420883393143,101.937560465607
232.441471571906,180,219.027689154199,149.120878151959,102.188637096813
234.113712374582,180,222.906838967374,151.840465780667,102.424381767948
235.785953177258,180,226.891346660701,154.579048705199,102.636904336876
237.458193979933,180,230.95555426201,157.309629479507,102.834510383419
239.130434782609,180,235.085567918663,160.015259732193,103.020924875363
240.802675585284,180,239.301061568094,162.664276113195,103.194088522644
242.47491638796,180,243.601280331922,165.225578376635,103.354806469959
244.147157190635,180,247.956648572595,167.677179005257,103.504034951436
245.819397993311,180,252.317889881467,170.026367695771,103.6450727657
247.491638795987,180,256.64881746354,172.22307134068,103.777953284154
249.163879598662,180,260.909100577666,174.20183558638,103.903611702483
250.836120401338,180,265.069584175593,175.980108978546,104.023626436014
252.508361204013,180,269.100276845014,177.584802561973,104.138846847724
254.180602006689,180,272.964406448647,179.052182704169,104.250057920391
255.852842809365,180,276.61262367489,180.39134187835,104.357380098909
257.52508361204,180,280.032836582779,181.702931643249,104.462197695302
259.197324414716,180,283.225813307554,182.99792049011,104.56529443687
260.869565217391,180,286.16950195824,184.260375361796,104.667312361447
262.541806020067,180,288.902278179598,185.495054821015,104.768997271805
264.214046822742,180,291.415709089184,186.707691129424,104.870816785134
265.886287625418,180,293.728762440173,187.909549512566,104.973132203508
267.558528428094,180,295.833459306211,189.11311990656,105.07633060231
269.230769230769,180,297.716223105301,190.334138060794,105.180839094611
270.903010033445,180,299.319578561274,191.579944446915,105.287538181421
272.57525083612,180,300.713839080813,192.832887808306,105.396205955645
274.247491638796,180,301.857698210047,194.077240198147,105.507605932327
275.919732441472,180,302.82388959739,195.3065976076,105.621140944161
277.591973244147,180,303.573323818704,196.510760395895,105.737434400334
279.264214046823,180,304.098935132725,197.68001598912,105.856768861658
280.936454849498,180,304.39482368833,198.80369620459,105.979417946488
282.608695652174,180,304.269902200673,199.807398776089,106.10870111329
284.280936454849,180,304.144980713016,200.811101347588,106.237984280092
285.953177257525,180,303.85507833799,201.758537969,106.369996051866
287.625418060201,180,303.268058826157,202.604918290638,106.506918188402
289.297658862876,180,302.372097315522,203.348745495923,106.648945385093
290.969899665552,180,301.219550548852,203.991655250291,106.795516062125
292.642140468227,180,299.846657112204,204.548126289936,106.946034082893
294.314381270903,180,298.185747533076,204.991730176225,107.101754325776
295.986622073579,180,296.405370672681,205.388522206417,107.259637420518
297.658862876254,180,294.453209356095,205.716482678116,107.420691655642
299.33110367893,180,292.2182707012,205.926633090529,107.587183705104
301.003344481605,180,289.764303229319,206.029530423764,107.758605199732
302.675585284281,180,287.179349786389,206.058306751271,107.93339685292
304.347826086957,180,284.493483043774,206.027853019646,108.110898334145
306.020066889632,180,281.626797392836,205.882660604087,108.293686577167
307.692307692308,180,278.660972822911,205.658696382937,108.480207544588
309.364548494983,180,275.609434718264,205.355434542655,108.670617720745
311.036789297659,180,272.492434661954,204.978024703523,108.864891947727
312.709030100334,180,269.306329074418,204.530455652264,109.062809235701
314.38127090301,180,266.076204413283,204.021069302856,109.26418201973
316.053511705686,180,262.81249919249,203.438564619524,109.469897772659
317.725752508361,180,259.537089289701,202.816344550239,109.678059457243
319.397993311037,180,256.260463199165,202.164996052514,109.888108790245
321.070234113712,180,252.980610269941,201.43636282635,110.103166508637
322.742474916388,180,249.704692366426,200.698903480046,110.318873588304
324.414715719064,180,246.465124142403,199.879913119218,110.540579122876
326.086956521739,180,243.225555918381,199.060922758391,110.762284657448
327.759197324415,180,240.059251616148,198.184486938883,110.989754496454
329.43143812709,180,236.899177143629,197.303166376426,111.21771448988
331.103678929766,180,233.821430415027,196.400117696417,111.449999217292
332.775919732441,180,230.771776717478,195.489654642443,111.683759691279
334.448160535117,180,227.806994948224,194.580964211572,111.92081945494
336.120401337793,180,224.906361507544,193.67361357363,112.160372904351
337.792642140468,180,222.005728066864,192.766262935688,112.399926353761
339.464882943144,180,219.260778502001,191.880106918639,112.644528429127
341.137123745819,180,216.522776702587,190.994896762258,112.889355811506
342.809364548495,180,213.880613306919,190.126175983507,113.136861745826
344.481605351171,180,211.328254812451,189.269184075933,113.386726423901
346.153846153846,180,208.864332765674,188.412936108932,113.638745731317
347.826086956522,180,206.468507408802,187.557139472911,113.892362129222
349.498327759197,180,204.140921423136,186.704969458239,114.147527356176
351.170568561873,180,201.878159957301,185.861113220561,114.404115365784
352.842809364548,180,199.665630595049,185.028223587483,114.661768690042
354.515050167224,180,197.507274578019,184.210025724907,114.920548563824
356.1872909699,180,195.424379804268,183.421214212643,115.180830462233
357.859531772575,180,193.403299682538,182.665849055099,115.442272646342
359.531772575251,180,191.444832809808,181.954415778023,115.704796857712
361.204013377926,180,189.543447609291,181.287276683074,115.968268145072
362.876254180602,180,187.68383200979,180.653065673366,116.232408699138
364.548494983278,180,185.908328386508,180.085476633794,116.497890809141
366.220735785953,180,184.184486755751,179.565919987133,116.764069086681
367.892976588629,180,182.524695411122,179.10704582516,117.031029940955
369.565217391304,180,180.913186541842,178.69327017293,117.298516859584
371.23745819398,180,179.347648792831,178.319869460042,117.566467693169
372.909698996655,180,177.839333358635,177.992289028555,117.834916071433
374.581939799331,180,176.378314908914,177.700029026547,118.103708369367
376.254180602007,180,174.962359239264,177.439423318619,118.372777556441
377.926421404682,180,173.572129265775,177.196484575301,118.641994544679
379.598662207358,180,172.241865145418,176.991854059984,118.911461314848
381.270903010033,180,170.929507953506,176.798499085997,119.180996039562
382.943143812709,180,169.689714800928,176.647796157878,119.450683167687
384.615384615385,180,168.470871116056,176.508419439504,119.720366725516
386.28762541806,180,167.305469396218,176.397935813485,119.990041175544
387.959866220736,180,166.202399191543,176.315779101265,120.259412251974
389.632107023411,180,165.156676221596,176.259684168075,120.528504213788
391.304347826087,180,164.110953251649,176.203589234885,120.797596175603
392.976588628763,180,163.065230281702,176.147494301695,121.066688137417
394.648829431438,180,162.060311751019,176.107187855716,121.335425297438
396.321070234114,180,161.176047767764,176.113566349252,121.603113344897
397.993311036789,180,160.291783784508,176.119944842789,121.870801392357
399.665551839465,180,159.407519801253,176.126323336325,122.138489439817
401.33779264214,180,158.523255817997,176.132701829861,122.406177487276
403.010033444816,180,157.787142364057,176.18087529201,122.671649778043
404.682274247492,180,157.053342611988,176.229701476072,122.937087464814
406.354515050167,180,156.319542859919,176.278527660135,123.202525151585
408.026755852843,180,155.585743107849,176.327353844198,123.467962838355
409.698996655518,180,154.953074556911,176.394935284273,123.731222335747
411.371237458194,180,154.360416486287,176.469936855753,123.993620077298
413.04347826087,180,153.767758415663,176.544938427233,124.256017818849
414.715719063545,180,153.175100345039,176.619939998713,124.5184155604
416.387959866221,180,152.662489546104,176.70312766102,124.778499970754
418.060200668896,180,152.248340176599,176.796384551013,125.035738888794
419.732441471572,180,151.834190807093,176.889641441007,125.292977806833
421.404682274248,180,151.420041437587,176.982898331,125.550216724873
423.076923076923,180,151.005892068082,177.076155220993,125.807455642913
424.749163879599,180,150.591742698576,177.169412110987,126.064694560952
426.421404682274,180,150.17759332907,177.26266900098,126.321933478992
428.09364548495,180,149.820896917123,177.356798954976,126.576982573822
429.765886287625,180,149.617644269818,177.453260664081,126.826183149593
431.438127090301,180,149.414391622512,177.549722373186,127.075383725365
433.110367892977,180,149.211138975207,177.646184082291,127.324584301136
434.782608695652,180,149.007886327902,177.742645791396,127.573784876908
436.454849498328,180,148.804633680597,177.839107500501,127.822985452679
438.127090301003,180,148.601381033292,177.935569209606,128.072186028451
439.799331103679,180,148.417731712821,178.031115757689,128.320462286769
441.471571906355,180,148.417786173394,178.118086284903,128.560076718834
443.14381270903,180,148.417840633968,178.205056812116,128.799691150899
444.816053511706,180,148.417895094542,178.29202733933,129.039305582964
446.488294314381,180,148.417949555116,178.378997866543,129.278920015029
448.160535117057,180,148.41800401569,178.465968393757,129.518534447093
449.832775919732,180,148.418058476263,178.552938920971,129.758148879158
451.505016722408,180,148.418112936837,178.639909448184,129.997763311223
453.177257525084,180,148.605262593543,178.711320001035,130.227363451131
454.849498327759,180,148.808588105073,178.781385271423,130.456097776526
456.521739130435,180,149.011913616602,178.851450541811,130.68483210192
458.19397993311,180,149.215239128131,178.921515812198,130.913566427315
459.866220735786,180,149.418564639661,178.991581082586,131.14230075271
461.538461538462,180,149.62189015119,179.061646352974,131.371035078105
463.210702341137,180,149.825215662719,179.131711623361,131.599769403499
464.882943143813,180,150.185089688075,179.18537396172,131.819589128093
466.555183946488,180,150.598710520362,179.23340478561,132.036348259415
468.227424749164,180,151.012331352648,179.281435609499,132.253107390738
469.899665551839,180,151.425952184934,179.329466433388,132.46986652206
471.571906354515,180,151.83957301722,179.377497257278,132.686625653382
473.244147157191,180,152.253193849507,179.425528081167,132.903384784705
474.916387959866,180,152.666814681793,179.473558905057,133.120143916027
476.588628762542,180,153.208076883725,179.507903125528,133.329562173821
478.260869565217,180,153.846251508194,179.53185571594,133.533406832405
479.933110367893,180,154.484426132663,179.555808306353,133.737251490988
481.605351170568,180,155.122600757131,179.579760896765,133.941096149572
483.277591973244,180,155.7607753816,179.603713487178,134.144940808155
484.94983277592,180,156.398950006068,179.627666077591,134.348785466738
486.622073578595,180,157.037124630537,179.651618668003,134.552630125322
488.294314381271,180,157.772237372406,179.667273863642,134.75109160163
489.966555183946,180,158.657437031177,179.670082405837,134.941218428446
491.638795986622,180,159.542636689949,179.672890948031,135.131345255263
493.311036789298,180,160.42783634872,179.675699490225,135.321472082079
494.983277591973,180,161.313036007492,179.678508032419,135.511598908896
496.655518394649,180,162.198235666263,179.681316574614,135.701725735712
498.327759197324,180,163.083435325035,179.684125116808,135.891852562529
500,180,164.029072336467,179.684033004632,136.078864546467


==> figures/KS.csv <==
0.00316227766016838,-144.434978855003,-144.434978855003,-144.434084200339,-144.432831120149,-144.431008402484,-144.428459941756,-144.425091301801,-144.420919308554,-144.416149274468,-144.411233712018,-144.375965962621,-144.36905100878,-144.362964637093,-144.356224531697,-144.347909745728,-144.338395046226,-144.328787040726,-144.32013886093,-144.313169065931,-144.313169065931
0.00332924969564932,-143.540731984469,-143.540731984469,-143.539675610418,-143.538205196889,-143.536078927193,-143.53312435998,-143.529242288335,-143.524459336741,-143.519012717182,-143.513416541437,-143.472736341674,-143.464915172862,-143.458028943209,-143.450372113105,-143.440888834806,-143.430008893137,-143.418998551486,-143.409062397793,-143.401024401997,-143.401024401997
0.00350503805392943,-142.64640261763,-142.64640261763,-142.645152542388,-142.643423173836,-142.640937055741,-142.637503736767,-142.633019822376,-142.627524431756,-142.621292262455,-142.614908744695,-142.567893387701,-142.559036841706,-142.551239879075,-142.542536256984,-142.531712634131,-142.519261473444,-142.506632175164,-142.495202740025,-142.485918164764,-142.485918164764
0.00369010824737715,-141.751972742069,-141.751972742069,-141.750490342725,-141.748451967087,-141.745538565037,-141.741539833284,-141.736349042775,-141.730021113129,-141.722874887864,-141.715578645678,-141.661139522582,-141.651099446583,-141.642266334823,-141.632369022592,-141.620009880442,-141.605752464053,-141.591255870123,-141.578096197056,-141.567357042173,-141.567357042173
0.00388495036796967,-140.857420348614,-140.857420348614,-140.85565896421,-140.853251368104,-140.84982986526,-140.845162275106,-140.839139721985,-140.831836965512,-140.82362495232,-140.815268541861,-140.752122492323,-140.740729426778,-140.730719182819,-140.719463497284,-140.705348650264,-140.689018412843,-140.672371441132,-140.657209474254,-140.644774311342,-140.644774311342
0.00409008038512566,-139.962718542998,-139.962718542998,-139.960621789856,-139.957772522887,-139.95374604373,-139.94828607006,-139.941283180161,-139.932836895868,-139.923379793513,-139.913789733696,-139.840426606028,-139.827487522731,-139.816142986829,-139.803346080313,-139.787229240234,-139.768526190969,-139.749408496942,-139.731933999795,-139.717524329529,-139.717524329529
0.00430604151206501,-139.067834462457,-139.067834462457,-139.06533420653,-139.061956098808,-139.05720852215,-139.050808654022,-139.042648633696,-139.032858729159,-139.021944578871,-139.01091675798,-138.925563286704,-138.910859596126,-138.898007528751,-138.88346892464,-138.865077586804,-138.843667400748,-138.821719797928,-138.801582070867,-138.784879243224,-138.784879243224
0.00453340564431412,-138.172727955892,-138.172727955892,-138.169741878151,-138.165730080883,-138.16012226114,-138.152606391873,-138.143078900881,-138.131708065107,-138.119086341272,-138.106380780282,-138.0069612562,-137.990247414816,-137.975699703666,-137.9592031981,-137.938240004473,-137.913754650456,-137.888579054841,-137.865386049237,-137.846029333435,-137.846029333435
0.00477277487416588,-137.277349978132,-137.277349978132,-137.273778659767,-137.269007131131,-137.262372439412,-137.253530457399,-137.242385389517,-137.229152329579,-137.214527155572,-137.199862146562,-137.083956907223,-137.064960111867,-137.04851663048,-137.029834134074,-137.00598033799,-136.978020933034,-136.94918258187,-136.922502206937,-136.900088831022,-136.900088831022
0.005024783085105,-136.381640639606,-136.381640639606,-136.37736408451,-136.371681436671,-136.363820530079,-136.353402016765,-136.340342301206,-136.324913978212,-136.307936457595,-136.29098217005,-136.155785733002,-136.134207392183,-136.115661209642,-136.094559224797,-136.067480996445,-136.035623708594,-136.002656568851,-135.972021198249,-135.946109446595,-135.946109446595
0.00529009763042089,-135.485526842227,-135.485526842227,-135.48040034566,-135.473624965198,-135.464299694989,-135.452006647687,-135.436680008876,-135.41866285342,-135.398922582861,-135.379294348562,-135.221576103435,-135.197096025517,-135.176241830001,-135.152491353708,-135.121849739105,-135.085655650667,-135.048072064406,-135.012987444658,-134.983104178027,-134.983104178027
0.00556942110045333,-134.588919420793,-134.588919420793,-134.582768686477,-134.574683041778,-134.563609421972,-134.549087944491,-134.531077603488,-134.510007767182,-134.48702371987,-134.464275385584,-134.280347199035,-134.252631723404,-134.229278460333,-134.202669126992,-134.168134457867,-134.127164300858,-134.084469964142,-134.044429854603,-134.010084049572,-134.010084049572
0.00586349318315074,-133.691709696982,-133.691709696982,-133.684325102044,-133.674669160346,-133.661509342635,-133.644340292657,-133.623154670166,-133.598487491723,-133.57169864657,-133.545316642696,-133.331013522883,-133.299729111652,-133.273717897387,-133.244077068345,-133.205348452347,-133.159182973207,-133.11089824546,-133.065406106193,-133.026110114476,-133.026110114476
0.00617309262286823,-132.793765340799,-132.793765340799,-132.784895251763,-132.773358949787,-132.757712194322,-132.737400851907,-132.712462452535,-132.683561500694,-132.652317864563,-132.62171699821,-132.372399050777,-132.337233093162,-132.308461366889,-132.2756785519,-132.232508676411,-132.180775004912,-132.12646321808,-132.075062014388,-132.030362101504,-132.030362101504
0.00649903928259255,-131.894925423368,-131.894925423368,-131.884268480714,-131.870483232035,-131.851875935083,-131.827840872642,-131.798474707649,-131.764601028589,-131.728156078273,-131.692678537344,-131.403264638972,-131.363955292463,-131.332407803064,-131.296464173606,-131.248688961476,-131.19109268484,-131.130395492767,-131.072706105208,-131.022223305524,-131.022223305524
0.0068421963150548,-130.994994537226,-130.994994537226,-130.982190856615,-130.965720143686,-130.94359509246,-130.915156596333,-130.880578754384,-130.840881317918,-130.798387394282,-130.757307047612,-130.422352599102,-130.378729245348,-130.344515709712,-130.305517461765,-130.253089087803,-130.189450739296,-130.122129577716,-130.057897321268,-130.001378617549,-130.001378617549
0.00720347244848076,-130.093735858953,-130.093735858953,-130.078357151573,-130.058686350555,-130.032391535152,-129.998760167235,-129.958067486125,-129.911576309058,-129.862085132958,-129.814619902655,-129.428452099407,-129.380487228468,-129.343885229435,-129.302098160604,-129.245118616793,-129.175412031731,-129.101393481763,-129.030540843035,-128.967919083736,-128.967919083736
0.00758382439303127,-129.190863038872,-129.190863038872,-129.172401741649,-129.148927475815,-129.117705011753,-129.07797122059,-129.030133459993,-128.975757490341,-128.918228716073,-128.863564500638,-128.420487923336,-128.36835976765,-128.329859640579,-128.285740630084,-128.224491586342,-128.148880229129,-128.068301638805,-127.99098364934,-127.922442530663,-127.922442530663
0.00798425937430583,-128.286030830594,-128.286030830594,-128.263888471974,-128.235907998073,-128.198884013712,-128.15201011816,-128.095866585065,-128.032399136341,-127.96572064046,-127.903050816909,-127.397632775437,-127.341795647331,-127.3021418438,-127.256361249452,-127.191324725578,-127.110190957256,-127.023441354562,-126.940098296405,-126.866136429477,-126.866136429477
0.00840583780061791,-127.3788244294,-127.3788244294,-127.352299653294,-127.31900106873,-127.275177799559,-127.219994173822,-127.154257387266,-127.080392653133,-127.003416924691,-126.932001580892,-126.359439564691,-126.300695639744,-126.260916703657,-126.21436450664,-126.14622832,-126.060190068501,-125.96794057982,-125.879341374244,-125.800827414921,-125.800827414921
0.00884967607110585,-126.468747586435,-126.468747586435,-126.437024532606,-126.397478960635,-126.345730767151,-126.280938633178,-126.204208274739,-126.118573101579,-126.030174401457,-125.949422754441,-125.305985025004,-125.245547605359,-125.206965083991,-125.160733557019,-125.090376147972,-125.000285975636,-124.903504047159,-124.810773185094,-124.728982859827,-124.728982859827
0.00931694953211524,-125.555209723295,-125.555209723295,-125.51734783284,-125.470505201407,-125.409580771253,-125.333764599867,-125.24455556844,-125.145761002166,-125.044917529579,-124.954495001911,-124.238010262367,-124.177545115832,-124.141751316924,-124.097088677594,-124.025540097633,-123.932463483469,-123.832406468984,-123.737028109133,-123.653654351026,-123.653654351026
0.00980889558968175,-124.637512511156,-124.637512511156,-124.59243930093,-124.537129865064,-124.465663425554,-124.377316460526,-124.274105152439,-124.160822000237,-124.046725697539,-123.946683424629,-123.157038558463,-123.098667929687,-123.06746430183,-123.025697555347,-122.954077108713,-122.859249793241,-122.757435927255,-122.661230986016,-122.578360691255,-122.578360691255
0.010326816986357,-123.714836725324,-123.714836725324,-123.661345651287,-123.596289977832,-123.512824840418,-123.410391529855,-123.291684244056,-123.162745629413,-123.034939043081,-122.925858010058,-122.065447703557,-122.011702382822,-121.986994971337,-121.949425668219,-121.878861358945,-121.783629327725,-121.68178739787,-121.586862890134,-121.506917952589,-121.506917952589
0.0108720852510543,-122.786230665203,-122.786230665203,-122.722986840557,-122.646817493248,-122.549845529022,-122.431784453399,-122.29621077141,-122.150742050213,-122.009276621049,-121.892411590138,-120.966475044977,-120.920184544538,-120.903840240004,-120.871623151141,-120.803162614822,-120.708911852959,-120.608914348969,-120.517588327674,-120.443233980151,-120.443233980151
0.0114461443310511,-121.850602058245,-121.850602058245,-121.776159232078,-121.687457722088,-121.575478218323,-121.440348178206,-121.286779996613,-121.124352234827,-120.969955748868,-120.847356896998,-119.864139520742,-119.828259198528,-119.821935126198,-119.795955232497,-119.730480888737,-119.638566436153,-119.542353765749,-119.457063092517,-119.391092061235,-119.391092061235
0.0120505144157649,-120.906716141096,-120.906716141096,-120.819548834805,-120.716901327347,-120.58850184381,-120.435071856241,-120.262765285541,-120.08356291339,-119.917796549581,-119.792381451777,-118.76307616421,-118.740461987372,-118.7454282559,-118.726194183148,-118.664355814024,-118.576040132132,-118.485544945251,-118.408745901635,-118.353951144043,-118.353951144043
0.0126867959624288,-119.953203486605,-119.953203486605,-119.851758302081,-119.733832824096,-119.587792898234,-119.415173795996,-119.223926485887,-119.028913413143,-118.854292615093,-118.729840555117,-117.668293256736,-117.661447333987,-117.678427997354,-117.665998852526,-117.608174271646,-117.524583267696,-117.44166365238,-117.375736395103,-117.334787123482,-117.334787123482
0.0133566739343287,-118.988582007296,-118.988582007296,-118.871351546648,-118.736997735081,-118.572413407269,-118.380204618768,-118.170515744562,-117.961578433446,-117.781629011264,-117.662675848804,-116.584877339756,-116.595696956207,-116.624753512859,-116.61871087606,-116.565000319795,-116.487101978451,-116.413490382752,-116.360657224831,-116.335991998203,-116.335991998203
0.0140619222628235,-118.011298199343,-118.011298199343,-117.876919395434,-117.725288936779,-117.541712121645,-117.330152467197,-117.103367609096,-116.883410106493,-116.702633753137,-116.594259378732,-115.517682817086,-115.547249182495,-115.587724732563,-115.587193531954,-115.537447209164,-115.466053568666,-115.40332528542,-115.365590036646,-115.359337206002,-115.359337206002
0.0148044085449653,-117.019792758547,-117.019792758547,-116.867168360642,-116.697850178642,-116.495432280246,-116.26553910507,-116.023958932272,-115.796925440915,-115.62065841393,-115.528178247902,-114.4710474707,-114.51948588296,-114.570017524413,-114.573730837382,-114.527603386356,-114.463392660756,-114.412954348046,-114.392066184634,-114.405996877255,-114.405996877255
0.0155860989891601,-116.012594750402,-116.012594750402,-115.84103208185,-115.654191372865,-115.433816036093,-115.187493894284,-114.934425334899,-114.705231715887,-114.539396096064,-114.467988585921,-113.448571144199,-113.515002347355,-113.573597354037,-113.579993177135,-113.537015002746,-113.480567885224,-113.443663638562,-113.441105091509,-113.476618539474,-113.476618539474
0.0164090636219649,-114.98844605806,-114.98844605806,-114.797801222767,-114.594306447501,-114.35769312801,-114.097792779293,-113.837525187323,-113.611891755939,-113.462657566369,-113.41697528245,-112.452982862045,-112.535569120334,-112.599730212931,-112.607064577229,-112.56671885473,-112.518561875146,-112.496292348592,-112.513287808567,-112.571424374336,-112.571424374336
0.0172754817698103,-113.946453495972,-113.946453495972,-113.737262862935,-113.518781089038,-113.268540501671,-112.998852074044,-112.736548871982,-112.52074135941,-112.394135405838,-112.377953018068,-111.486104913303,-111.582178254882,-111.649057359892,-111.655518277824,-111.617313637556,-111.57796281342,-111.571312006817,-111.608851138337,-111.690325613837,-111.690325613837
0.0181876478301636,-112.886259774126,-112.886259774126,-112.659835460851,-112.428875567647,-112.168501029474,-111.893671956622,-111.635179285055,-111.435679975522,-111.337188791323,-111.353134797902,-110.548905470741,-110.65515389575,-110.721713053913,-110.725522928719,-110.689054669905,-110.659054130615,-110.668918608482,-110.727788363246,-110.833035182458,-110.833035182458
0.0191479773474177,-111.808217106077,-111.808217106077,-111.566681492598,-111.326568012,-111.060353460355,-110.785731354107,-110.537317370773,-110.360460731998,-110.294677135553,-110.3440795506,-109.641618397992,-109.754300950514,-109.817462650308,-109.816961527072,-109.78195761006,-109.761909790832,-109.789125965437,-109.869945279916,-109.999167876173,-109.999167876173
0.0201590134095929,-110.713540189804,-110.713540189804,-110.459778322051,-110.214546569159,-109.947431784746,-109.678843012127,-109.446892162341,-109.298505797316,-109.268860627838,-109.351715002216,-108.763902526454,-108.879065904481,-108.935841184929,-108.929548082126,-108.89589922608,-108.88648508958,-108.93185141696,-109.035103793689,-109.188321892406,-109.188321892406
0.0212234333827929,-109.604410775788,-109.604410775788,-109.341929933187,-109.096144734091,-108.833499229605,-108.576983475752,-108.367677038597,-108.252767930333,-108.261372790353,-108.376420160411,-107.915013016538,-108.028688827723,-108.076277964593,-108.062931423158,-108.030706859768,-108.032696069868,-108.096988257645,-108.223048860597,-108.400139448725,-108.400139448725
0.0223440560012477,-108.484006435577,-108.484006435577,-108.21670828554,-107.975221841609,-107.722588659894,-107.48411620854,-107.303132278617,-107.22565038369,-107.273258028942,-107.418145660075,-107.093962702386,-107.202332807378,-107.238198746335,-107.216780187018,-107.186231841576,-107.200483757571,-107.284462163147,-107.433617483973,-107.634347093383,-107.634347093383
0.0235238488317197,-107.356433053069,-107.356433053069,-107.088322554007,-106.855998750071,-106.618825887964,-106.404026495491,-106.256289035819,-106.218987358804,-106.30505857386,-106.476549967442,-106.299658964772,-106.399184184378,-106.421102391242,-106.390846904261,-106.362405121886,-106.389861939154,-106.494271159025,-106.666730535854,-106.890778056738,-106.890778056738
0.0247659361320389,-106.226553902703,-106.226553902703,-105.961425612258,-105.742865410088,-105.526254371638,-105.340184192554,-105.229682817871,-105.234078285118,-105.356931395483,-105.551133390329,-105.531009318831,-105.618522675419,-105.624612711354,-105.585011836594,-105.55927550568,-105.600948966144,-105.726510183443,-105.922409396591,-106.169379800511,-106.169379800511
0.0260736071245783,-105.09972576826,-105.09972576826,-104.840877417441,-104.640180926004,-104.448678768491,-104.295645512452,-104.225337040695,-104.271763007154,-104.428776284381,-104.641357754218,-104.786995020718,-104.859764200988,-104.848508490953,-104.799308795121,-104.777032120004,-104.83398510329,-104.981382123131,-105.200779954124,-105.470210067965,-105.470210067965
0.0274503247065788,-103.981470452444,-103.981470452444,-103.731492131278,-103.552087185185,-103.389541208733,-103.272998976514,-103.244790707319,-103.332522198234,-103.52035990205,-103.746745521605,-104.066716010964,-104.122481148295,-104.092735625411,-104.033935812381,-104.01601327875,-104.089337394524,-104.259197523453,-104.502066590239,-104.793424491751,-104.793424491751
0.0288997346203896,-102.877123622795,-102.877123622795,-102.637798280288,-102.482354241183,-102.351838823381,-102.274354610217,-102.289159768735,-102.41658768967,-102.631425527089,-102.866956841729,-103.369412542575,-103.406405326734,-103.357405388814,-103.289253555367,-103.276703966864,-103.367494095748,-103.560365172926,-103.826578602002,-104.139258389701,-104.139258389701
0.0304256751079078,-101.791508399856,-101.791508399856,-101.563838554078,-101.434270160663,-101.338085107257,-101.301370433453,-101.359219649035,-101.524049969909,-101.761783010552,-102.001846070147,-102.694469367571,-102.711418541442,-102.642782406838,-102.565774037285,-102.559723964666,-102.669050594299,-102.885375598838,-103.174691213579,-103.508004914,-103.508004914
0.0320321870747851,-100.728676652622,-100.728676652622,-100.513028690518,-100.410581178771,-100.350312163962,-100.355306945558,-100.455496561143,-100.654953719862,-100.911377242095,-101.151500785219,-102.04140793398,-102.037534953832,-101.949265275764,-101.864141734604,-101.865808345314,-101.994688540039,-102.234779298324,-102.546823025312,-102.899991295169,-102.899991295169
0.0337235247913152,-99.6917476240148,-99.6917476240148,-99.4880849793525,-99.4134810830421,-99.3901065917109,-99.4370988392176,-99.5783570001389,-99.8093759127942,-100.080335902278,-100.31626661267,-101.409871150032,-101.384878519958,-101.277362128963,-101.185108791247,-101.195781822334,-101.345149742529,-101.609161337283,-101.943411475174,-102.315554572124,-102.315554572124
0.0355041671583419,-98.6828548301908,-98.6828548301908,-98.4910194119054,-98.444642935662,-98.4586691822014,-98.5474334092731,-98.7280874265244,-98.9874840716131,-99.2689985231018,-99.4967606697464,-100.799604235732,-100.753657974927,-100.627662915626,-100.529505676538,-100.550528266042,-100.721206289082,-101.009113807682,-101.364887670261,-101.755017925976,-101.755017925976
0.0373788295680204,-97.7031931450433,-97.7031931450433,-97.5231925286646,-97.5052823410529,-97.5568877850141,-97.6868266001415,-97.9049589622737,-98.189574468245,-98.477929193859,-98.6938755219173,-100.210434200624,-100.144141145187,-100.000809764006,-99.8982084905838,-99.9309566705511,-100.123628318639,-100.435207542614,-100.811651777232,-101.218668524726,-101.218668524726
0.0393524763908409,-96.7531432765244,-96.7531432765244,-96.5854080831409,-96.5962397666097,-96.6854133749328,-96.8556898093196,-97.1092744426062,-97.4160913848795,-97.7079149859792,-97.9087744821564,-99.6422496544155,-99.5566298403599,-99.3974665519401,-99.2921040755093,-99.3379649258785,-99.5531509277039,-99.8879644288823,-100.284050023051,-100.706737618459,-100.706737618459
0.0414303341219816,-95.8324432863823,-95.8324432863823,-95.6780313381596,-95.7180697473726,-95.8447310876991,-96.0543829334916,-96.3413971586105,-96.667629221747,-96.9599516517619,-97.142878071607,-99.0949820022493,-98.9914361885933,-98.8182886747224,-98.7120541627223,-98.7724028946398,-99.0104417488582,-99.3678315996099,-99.7823542290352,-100.219383479897,-100.219383479897
0.0436179052218054,-94.9403766846484,-94.9403766846484,-94.8011137956862,-94.871126629009,-95.0352202487346,-95.2832513461427,-95.6017620518115,-95.9449194804282,-96.235217635447,-96.3978406485355,-98.5685885909481,-98.4488610063579,-98.2638939467399,-98.158859916613,-98.2350364543906,-98.4960707820956,-98.8751587036203,-99.306744662179,-99.7566776470347,-99.7566776470347
0.0459209826871511,-94.0759521136716,-94.0759521136716,-93.9545104406827,-94.0556391647558,-94.2571997667054,-94.5426463339207,-94.8908710701016,-95.248804712537,-95.5350371073935,-95.6755157266901,-98.0630380326338,-97.9291746046939,-97.7348355564483,-97.6332283652255,-97.7265142806966,-98.0104840270722,-98.4101793085995,-98.8572968243449,-99.3185947827754,-99.3185947827754
0.0483456653920058,-93.2380579076382,-93.2380579076382,-93.1379799338313,-93.271769162625,-93.5109573934063,-93.8329299361036,-94.209275005851,-94.5802015828676,-94.8608327129467,-94.9779084646025,-97.5782977096193,-97.4326003015861,-97.2315779748579,-97.1357422789077,-97.247339151509,-97.5539823235931,-97.9729972873146,-98.4339726070605,-98.9050063171902,-98.9050063171902
0.050898374238184,-92.4255832410436,-92.4255832410436,-92.3512625479781,-92.5196520255219,-92.7967631041503,-93.1544661605466,-93.5575445459828,-93.9400553613426,-94.2140690713895,-94.307114319994,-97.1143233326675,-96.9593008127809,-96.7544766629767,-96.666835017679,-96.7978454049914,-97.1267065407359,-97.5635787609784,-98.0366160213782,-98.5156778834153,-98.5156778834153
0.0535858691587811,-91.6375044285234,-91.6375044285234,-91.5941343039625,-91.7994191878889,-92.1148681866684,-92.5076012608226,-92.9362335627329,-93.3292884583621,-93.5961887514959,-93.6652439899355,-96.6710503604045,-96.5093676152219,-96.3037623119013,-96.2267716845749,-96.3781838618898,-96.7286298688882,-97.1817498468361,-97.6649534805355,-98.1502704048928,-98.1502704048928
0.0564152670194297,-90.8729395107898,-90.8729395107898,-90.8664384178753,-91.1112040522689,-91.4654925693562,-91.8926362195352,-92.3458378986434,-92.7487460094781,-93.008543394846,-93.0543364665384,-96.2483870714459,-96.0828133082788,-95.8795301720242,-95.815637589255,-95.988315044544,-96.3595574954688,-96.8272001061492,-97.3185983852402,-97.8083445489327,-97.8083445489327
0.0593940604647635,-90.1311766488745,-90.1311766488745,-90.1680968305789,-90.4551341064798,-90.8488035244199,-91.3097948319202,-91.7867530330844,-92.1991418954753,-92.4523236830582,-92.4762641545569,-95.8462090965516,-95.6795669325061,-95.4817347908647,-95.4333345668289,-95.6280109352194,-96.0191334354192,-96.4994912488324,-96.9970595563836,-97.489368139196,-97.489368139196
0.0625301377599974,-89.4116825592862,-89.4116825592862,-89.4991054372097,-89.831312546031,-90.2648891951849,-90.7591908309918,-91.259234007589,-91.6810088174452,-91.928492714465,-91.9326361749458,-95.4643552525381,-95.2994721417265,-95.1101902007277,-95.079585160538,-95.2968648885441,-95.7068538022224,-96.1980703570387,-96.699752895073,-97.1927260260801,-97.1927260260801
0.0658318036801667,-88.7140968654489,-88.7140968654489,-88.8595169131152,-89.2397930283687,-89.7137304483444,-90.2407973294395,-90.7633607710093,-91.194655999062,-91.4377278124771,-91.4247077269468,-95.1026245617841,-94.942288062154,-94.7645753051839,-94.7539441299449,-94.9943087280996,-95.4220854017649,-95.9222866705392,-96.4260155374959,-96.9177318547157,-96.9177318547157
0.0693078015023421,-88.0382173406348,-88.0382173406348,-88.2494149644107,-88.6805512138574,-89.1951743551579,-89.7544214617778,-90.2990116391189,-90.7401376660314,-90.980375617983,-90.9533041679919,-94.7607743822323,-94.6076926139883,-94.4444439383982,-94.4558162583089,-94.7196355897722,-95.1640882531205,-95.67141084902,-96.1751217180109,-96.6636411473661,-96.6636411473661
0.0729673361590613,-87.3839799448603,-87.3839799448603,-87.6688835763113,-88.1534565443383,-88.7089121729818,-89.2996864992157,-89.8658468452396,-90.3172346355301,-90.5564244210838,-90.5187678837657,-94.4385196062752,-94.2952880190819,-94.149238842723,-94.184479062827,-94.4720267762044,-94.9320405090168,-95.4446555942714,-95.9462995566883,-96.4296651288059,-96.4296651288059
0.0768200986142885,-86.7514365323752,-86.7514365323752,-87.1179744838716,-87.6582472981569,-88.254464056744,-88.8760229185494,-89.4633032411954,-89.9254502068302,-90.1654961263069,-90.1209339412607,-94.1355329085514,-94.0046081757181,-93.8783086496396,-93.9391087965471,-94.2505807786086,-94.725064262587,-95.2411965698511,-95.7387480398347,-96.2149847649866,-96.2149847649866
0.0808762915264541,-86.140732231829,-86.140732231829,-86.5966756871134,-87.1945113649755,-87.8311719311118,-88.4826690099711,-89.0906001931477,-89.5640202303363,-89.8068582516892,-89.7591372211498,-93.8514460304786,-93.7351275506424,-93.6309268685971,-93.7188080812228,-94.054342693895,-94.5422508640997,-95.0601926788786,-95.5516535520385,-96.0187645500011,-96.0187645500011
0.0851466562665329,-85.5520838082651,-85.5520838082651,-86.1048833822677,-86.7616744430828,-87.4382010769641,-88.1186807078499,-88.7467557353899,-89.2319359457015,-89.4794542850053,-89.4322498476417,-93.5858520834494,-93.486271220928,-93.4063118876909,-93.5226336106925,-93.8823324810608,-94.3826845965987,-94.9008049286805,-95.3842054321377,-95.8401656560277,-95.8401656560277
0.0896425013627102,-84.9857597948584,-84.9857597948584,-85.6423791781393,-86.3589965363727,-87.0745501266909,-87.7829495305725,-88.4306112268131,-88.9279771184234,-89.1819489341078,-89.1387440911036,-93.3383088350085,-93.2574256947292,-93.2036470595652,-93.3496225800199,-93.7335708112869,-94.2454638327861,-94.7622132998779,-95.2356101494781,-95.6783581475191,-95.6783581475191
0.0943757324469591,-84.4420628056527,-84.4420628056527,-85.2088139119917,-85.9855767962624,-86.7390684185904,-87.4742269115268,-88.1408621986711,-88.650752315979,-88.9127836102528,-88.8767732544438,-93.1083429163556,-93.0479501501137,-93.0221000684462,-93.1988167823886,-93.6071016185138,-94.129719079576,-94.643631225875,-95.1051038189358,-95.5325320472265,-95.5325320472265
0.0993588837828334,-83.9213141778092,-83.9213141778092,-84.803698788542,-85.6403660009796,-86.4304791094088,-87.1911528495166,-87.8760928366773,-88.3987429150517,-88.6702370211384,-88.6442618148195,-92.8954548593095,-92.8571877536234,-92.8608409295133,-93.069283628995,-93.502010805257,-94.0346275817555,-94.5443174604418,-94.9919628842812,-95.4019071219355,-95.4019071219355
0.104605151457966,-83.4238409154368,-83.4238409154368,-84.4264039712155,-85.3221853669366,-86.1474061305632,-86.9322867156941,-87.634811597069,-88.170347598846,-88.4524860017735,-88.4389963267953,-92.6991248407161,-92.6844767528008,-92.7190581397391,-92.9601336491749,-93.4174408681602,-93.9594243824993,-94.4635852560363,-94.8955128936452,-95.2857413259493,-95.2857413259493
0.110128428329168,-82.9499647947948,-82.9499647947948,-84.0761642010331,-85.0297499961445,-85.888403002858,-86.6961381963938,-87.4154857595276,-87.9639245961557,-88.2576625159281,-88.2587100018319,-92.5188189860249,-92.5291610768766,-92.5959726626311,-92.8705342919092,-93.3526014594945,-93.9034099166083,-94.4008088893036,-94.8151353652911,-95.1833378979595,-95.1833378979595
0.115943340812678,-82.4999934257408,-82.4999934257408,-83.752090551977,-84.7616950983359,-85.6519816654474,-86.4811966680088,-87.2165731857209,-87.7778296024264,-88.0839038853164,-88.1011559653997,-92.3539960644067,-92.3906002240998,-92.4908495752528,-92.7997200608263,-93.3067760876567,-93.8659543412909,-94.3554276530985,-94.7502727963672,-95.0940511510625,-95.0940511510625
0.122065287616971,-82.0742130342904,-82.0742130342904,-83.4531870907736,-84.5166031713161,-85.4366397712346,-86.2859577184366,-87.0365500897688,-87.6104480748723,-87.9293945105559,-87.9641664401806,-92.204114397142,-92.2681782597952,-92.4030073267697,-92.7469991686135,-93.2793252848192,-93.8464988940881,-94.3269474899828,-94.7004319035473,-95.0172910265651,-95.0172910265651
0.128510480520711,-81.6728827265373,-81.6728827265373,-83.1783710157347,-84.293030535771,-85.2408852860039,-86.1089459786268,-86.873934156141,-87.4602212991547,-87.7923984479813,-87.8456971071414,-92.0686387996916,-92.1613117934218,-92.3318246504701,-92.7117569971625,-93.2696866426497,-93.844554616557,-94.3149404759104,-94.6651852054382,-94.9525265009858,-94.9525265009858
0.135295987303829,-81.2962300073017,-81.2962300073017,-82.9264948053513,-84.0895319438198,-85.0632576384617,-85.9487338496338,-86.7273028032737,-87.3256662113732,-87.6712830826072,-87.7438574223786,-91.9470473853276,-92.0694568434623,-92.2767452364596,-92.6934567055454,-93.2773721497821,-93.8596988051398,-94.3190423808479,-94.6441710659832,-94.899287943953,-94.899287943953
0.142439776945413,-80.9444473511368,-80.9444473511368,-82.6963689953603,-83.9046823538277,-84.9023450516977,-85.8039560665921,-86.5953067546974,-87.2053893918594,-87.5645347448304,-87.6569286472263,-91.8388380730109,-91.992114534297,-92.2372803133026,-92.6916373500644,-93.3019632700617,-93.8915695562943,-94.3389485412483,-94.6370923196322,-94.8571685244562,-94.8571685244562
0.149960767208097,-80.617689652913,-80.617689652913,-82.4867843915846,-83.7370953348271,-84.7567980093129,-85.6733203119297,-86.4766793335478,-87.0980959240147,-87.4707674673223,-87.5833718311139,-91.7435346623423,-91.9288355984015,-92.2130093086284,-92.7059098802402,-93.343104189554,-93.9398587689501,-94.374408282552,-94.6437135963893,-94.8258247561219,-94.8258247561219
0.157878874734963,-80.3160724150365,-80.3160724150365,-82.2965327766692,-83.5854378936293,-84.6253390548999,-85.5556142730082,-86.3702420477198,-87.0025939511104,-87.3887262130954,-87.5218280826927,-91.6606923616066,-91.8792236800144,-92.2035787665471,-92.7359513615249,-93.4004936414624,-94.0043039590558,-94.4252181319314,-94.6638574611742,-94.8049762608155,-94.8049762608155
0.166215067791626,-80.0396705544004,-80.0396705544004,-82.1244254438204,-83.4484417834302,-84.506769289432,-85.4497096426727,-86.2749070984932,-86.917795796318,-87.3172858835787,-87.4711133027552,-91.5899026789473,-91.8429374532095,-92.2086996989118,-92.7814977574518,-93.4738756971701,-94.0846792316086,-94.4912140645901,-94.6973994798278,-94.7944048157173,-94.7944048157173
0.174991421793157,-79.7885177316363,-79.7885177316363,-81.969309157484,-83.3249115459532,-84.3999720251656,-85.354563599728,-86.1896774462759,-86.8427164684918,-87.2554472934426,-87.4302092471355,-91.5307976096357,-91.8196915789468,-92.228143542713,-92.8423355862296,-93.5630298916537,-94.180785746276,-94.5722630319428,-94.7442623254458,-94.7939527337282,-94.7939527337282
0.184231177762894,-79.5626061169443,-79.5626061169443,-81.8300793761922,-83.2137296624794,-84.3039140901888,-85.2692182970528,-86.1136450240749,-86.7764702876307,-87.2023311244265,-87.398252426923,-91.4830530727376,-91.809256533389,-92.2617368909931,-92.9182927524472,-93.667761033253,-94.2924420030654,-94.6682540265027,-94.8044090446757,-94.8035206121015,-94.8035206121015
0.193958803877953,-79.3618865111472,-79.3618865111472,-81.705690762916,-83.1138592521124,-84.2176452699268,-85.1927988440541,-86.0459876205626,-86.7182662530228,-87.1571706788922,-87.374521995671,-91.4463915672997,-91.8114573450377,-92.309355162354,-93.0092288445286,-93.7878890302593,-94.41947426286,-94.7790889448256,-94.877835614507,-94.823064470871,-94.823064470871
0.20420006026441,-79.1862687395333,-79.1862687395333,-81.5951651482855,-83.0243447712654,-84.1402963352037,-85.1245102111191,-85.9859648743335,-86.6674026608966,-87.1193040685818,-87.3584274525581,-91.4205840310685,-91.8261712826315,-92.3709153760594,-93.1150251821126,-93.9232390479389,-94.5617074018138,-94.9046735141762,-94.9645629354746,-94.8525922921141,-94.8525922921141
0.214982067213751,-79.0356222325053,-79.0356222325053,-81.4975972037814,-82.9443111501887,-84.0710760531415,-85.0636334171632,-85.9329137392709,-86.6232613680866,-87.0881663085014,-87.3494967218049,-91.4054508938093,-91.8533245407998,-92.4463682064496,-93.2355748926295,-94.07363228696,-94.7189564763432,-95.0449085481189,-95.064628425854,-94.8921599643599,-94.8921599643599
0.226333377001225,-78.9097767045655,-78.9097767045655,-81.4121581316056,-82.8729617626062,-84.0092675167558,-85.0095212947323,-85.8862437043701,-86.5853020000845,-87.0632816459782,-87.3473649549757,-91.400862323055,-91.892887977567,-92.5356895014147,-93.370773290304,-94.238877645419,-94.891019245001,-95.1996817884608,-95.1780774014513,-94.9418666343681,-94.9418666343681
0.238284049496302,-78.8085228451152,-78.8085228451152,-81.3380976937129,-82.8095755732216,-83.9542240683322,-84.9615940651127,-85.845431983523,-86.553056318655,-87.0442563418141,-87.3517642400068,-91.4067376634277,-91.9448719680311,-92.6388714636329,-93.5205088206451,-94.4187644901364,-95.0776698540045,-95.3688605738267,-95.3049544445278,-95.0018494717211,-95.0018494717211
0.250865731765442,-78.7316129435882,-78.7316129435882,-81.2747448931988,-82.7535037525333,-83.9053650348666,-84.9193349011383,-85.8100188331927,-86.5261228963122,-87.0307720322301,-87.3625142814651,-91.4230440726514,-92.009320452593,-92.7559137080195,-93.6846548165231,-94.6130567180247,-95.2786538448856,-95.5522855474153,-95.445294980465,-95.0722778605791,-95.0722778605791
0.264111741877995,-78.6787613889623,-78.6787613889623,-81.221507595005,-82.7041659942122,-83.8621714434613,-84.8822856089093,-85.7796031087033,-86.5041621913285,-87.0225797336086,-87.3795140323271,-91.4497943592257,-92.0863042761529,-92.8868144217009,-93.86306228617,-94.8214882358077,-95.4936845871598,-95.749765578057,-95.5991172891589,-95.1533470476146,-95.1533470476146
0.278057157137147,-78.6496450095506,-78.6496450095506,-81.1778713365295,-82.6610467204826,-83.8241818416007,-84.8500425214689,-85.7538381323077,-86.4868920757564,-87.0194945030456,-87.4027342005812,-91.4870440297362,-92.1759139362898,-93.0315618609374,-94.055553917966,-95.0437599280866,-95.7224411787143,-95.9610740207261,-95.7664151773139,-95.2452712952276,-95.2452712952276
0.292738906969564,-78.6439032514374,-78.6439032514374,-81.143397537522,-82.6236913171594,-83.7909883117719,-84.8222526670175,-85.7324279170682,-86.474083838102,-87.0213907326751,-87.4322105174476,-91.5348875591,-92.2782518825414,-93.1901264200091,-94.2619194419994,-95.2795381226636,-95.9645677952575,-96.1859463874906,-95.947151525913,-95.348276613808,-95.348276613808
0.308195870719727,-78.6611382299111,-78.6611382299111,-81.1177212764449,-82.5917025028438,-83.7622327414428,-84.7986102505262,-85.7151237685444,-86.4655586597114,-87.0281980312527,-87.4680376325637,-91.5934539057244,-92.3934245338132,-93.362453497869,-94.4819124357564,-95.5284545017667,-96.2196744115329,-96.4240794408315,-96.1412529032695,-95.4625931747076,-95.4625931747076
0.324468980607919,-78.7009147237688,-78.7009147237688,-81.1005487598684,-82.5647369061234,-83.7376033871453,-84.7788534695963,-85.701721269962,-86.4611845477442,-87.0398976297829,-87.5103634910386,-91.6629013063075,-92.5215342044439,-93.5484573679212,-94.7152486036593,-95.7901073521941,-96.4873387648721,-96.6751316622642,-96.3486053984781,-95.5884475347902,-95.5884475347902
0.341601330124516,-78.762760213104,-78.762760213104,-81.0916545740279,-82.542501899898,-83.7168317543917,-84.7627616720243,-85.6920576446927,-86.4608736961556,-87.0565192368002,-87.5593840449457,-91.7434114021846,-92.6626711489641,-93.7480162242621,-94.9616055011269,-96.0640639999493,-96.7671093892787,-96.9387249942979,-96.5690517843117,-95.7260548315917,-95.7260548315917
0.35963828814763,-78.8461650831621,-78.8461650831621,-81.0908787742713,-82.5247527223903,-83.6996898024452,-84.7501528528113,-85.6860094814221,-86.4645802380578,-87.0781382615564,-87.6153381556974,-91.8351827705896,-92.8169059483893,-93.9609685350387,-95.2206236173278,-96.3498642384783,-97.0585095179386,-97.2144477066924,-96.802390065347,-95.8756111325187,-95.8756111325187
0.378627619086297,-78.9505831269782,-78.9505831269782,-81.098123839156,-82.5112898991251,-83.685987473672,-84.7408814814409,-85.6834908013837,-86.4722983470824,-87.104873318612,-87.678502552701,-91.9384239592565,-92.9842824645055,-94.1871107823966,-95.4919086806841,-96.6470245359297,-97.361041634988,-97.5018582016418,-97.0483734099496,-96.0372861393604,-96.0372861393604
0.39861960936737,-79.075432476119,-79.075432476119,-81.1133514915398,-82.5019569683456,-83.6755705405613,-84.7348366454052,-85.6844514427557,-86.48406064109,-87.1368839243561,-87.7491867271518,-92.0533461501449,-93.1648115810688,-94.4261966120029,-95.7750350107142,-96.9550427965086,-97.6741924535355,-97.8004895487947,-97.3067114078161,-96.2112164580498,-96.2112164580498
0.419667200601071,-79.2200970718657,-79.2200970718657,-81.1365793691498,-82.4966385031968,-83.6683187588341,-84.731940492591,-85.6888757341249,-86.499936838135,-87.1743682943534,-87.8277276575674,-92.1801556058618,-93.3584659310774,-94.677937357243,-96.0695497112749,-97.2734034534308,-97.9974381051858,-98.1098545305367,-97.5770725422027,-96.3974996410172,-96.3974996410172
0.44182612977784,-79.3839287601665,-79.3839287601665,-81.1678775118078,-82.4952584168638,-83.6641443118181,-84.7321469527442,-85.6967814263591,-86.5200326115618,-87.2175611499604,-87.91448428567,-92.3190460782255,-93.5651757773,-94.9420038480606,-96.3749774848218,-97.6015826846169,-98.3302493446727,-98.4294509801841,-97.8590877214553,-96.5961891943664,-96.5961891943664
0.46515507686775,-79.5662500556374,-79.5662500556374,-81.207364621781,-82.4977785311311,-83.6629905289846,-84.735440716424,-85.7082188499165,-86.5444885881998,-87.2667314434874,-88.0098316874171,-92.4701913797063,-93.7848261703487,-95.2180293659361,-96.6908258448692,-97.9390535648282,-98.6720965991505,-98.7587672091003,-98.1523546808386,-96.8072907143444,-96.8072907143444
0.489715820213344,-79.7663575767353,-79.7663575767353,-81.2552040477515,-82.5041973840441,-83.6648308598593,-84.7418364483157,-85.7232702622994,-86.5734794307064,-87.3221799135919,-88.1141549141633,-92.6337383324713,-94.0172554572063,-95.5056135679142,-97.0165905132461,-98.285290996751,-99.0224547224492,-99.0972873409941,-98.4564430446493,-97.0307592782461,-97.0307592782461
0.515573400127401,-79.9835261103523,-79.9835261103523,-81.3115994418622,-82.5145492481293,-83.6696680831323,-84.7513782102578,-85.7420493478281,-86.6072129421786,-87.3842363870354,-88.2278425125398,-92.8098003140063,-94.2622551567194,-95.8043271760781,-97.3517608079986,-98.6397762958429,-99.3808073475113,-99.4444964001139,-98.7708998306614,-97.2664981663229,-97.2664981663229
0.542796291128856,-80.2170132237137,-80.2170132237137,-81.3767900434389,-82.5289033266671,-83.6775337294625,-84.7641390676557,-85.7647008290803,-86.6459291283363,-87.4532567499814,-88.351279767711,-92.9984516109273,-94.51957116119,-96.1137172154167,-97.6958248543491,-99.0020013370105,-99.7466507629153,-99.7998850319867,-99.0952551834007,-97.5143589367762,-97.5143589367762
0.57145658327299,-80.4660643081733,-80.4660643081733,-81.4510455525294,-82.5473630916049,-83.6884876950248,-84.7802208509671,-85.7914001461442,-86.6898991501212,-87.5296195222526,-88.4848417517194,-93.1997227726938,-94.78890616906,-96.4333125824157,-98.0482744822527,-99.3714722032421,-100.119497269972,-100.162953768219,-99.4290281379084,-97.7741428195435,-97.7741428195435
0.601630173056056,-80.7299179158389,-80.7299179158389,-81.5346605714313,-82.5700657227175,-83.7026180211285,-84.7997540415622,-85.822353156333,-86.7394240978049,-87.6137219819584,-88.628886294698,-93.4135971247011,-95.0699232066525,-96.7626297376235,-98.4086097071312,-99.747712305518,-100.498878003978,-100.533216778544,-99.7717322391877,-98.045603340567,-98.045603340567
0.633396964399916,-81.0078112372317,-81.0078112372317,-81.627948612778,-82.5971816035191,-83.7200408131477,-84.8228977484245,-85.8577958032938,-86.79483351713,-87.7059758060755,-88.7837470294305,-93.6400085571067,-95.3622500601266,-97.1011783358043,-98.7763427230148,-100.13026496857,-100.884345225995,-100.91020508212,-100.12288087176,-98.3284500405727,-98.3284500405727
0.666841080248894,-81.2989855664752,-81.2989855664752,-81.7312356980597,-82.6289138252362,-83.7409002694757,-84.849839738869,-85.8979937007172,-86.8564836191774,-87.8068022151051,-88.9497266864443,-93.8788406543693,-95.6654844142583,-97.4484666345014,-99.151001367704,-100.518695497756,-101.275474109675,-101.293469214973,-100.48199218597,-98.6223531143605,-98.6223531143605
0.702051085339193,-81.6026916088148,-81.6026916088148,-81.8448535997954,-82.6654976459921,-83.7653687882143,-84.8807964827596,-85.9432415723956,-86.9247551091747,-87.9166266366894,-89.127090834912,-94.1299271744037,-95.9791994831808,-97.8040065531734,-99.532132046382,-100.91259275832,-101.671864061114,-101.682581370844,-100.848593540417,-98.9269487704645,-98.9269487704645
0.739120220730817,-81.9181945017892,-81.9181945017892,-81.9691328125626,-82.7071998484286,-83.7936471158515,-84.9160131657018,-85.9938624875593,-87.000050576009,-88.0358729334484,-89.3160622718238,-94.3930538296198,-96.3029499194084,-98.1673182879156,-99.919302122554,-101.311570309782,-102.073139618998,-102.077137048378,-101.222225411058,-99.2418450978174,-99.2418450978174
0.778146650723044,-82.2447784438099,-82.2447784438099,-82.1043953708545,-82.7543179356218,-83.8259644983212,-84.9557636225563,-86.0502068287042,-87.0827913943792,-88.1649572732,-89.516816256522,-94.667961269115,-96.6362777998978,-98.5379344189047,-100.312101802963,-101.715267145624,-102.478950987675,-102.476756248844,-101.602444745667,-99.5666282255441,-99.5666282255441
0.819233722807343,-82.5817508498206,-82.5817508498206,-82.2509476629233,-82.8071791027307,-83.8625787906917,-85.0003501385949,-86.112650929071,-87.1734141058655,-88.3042817534948,-89.7294767690807,-94.954349115752,-96.9787185093716,-98.9154034773261,-100.710145556285,-102.123348092332,-102.888974258117,-102.881084275703,-101.988827766339,-99.9008685729555,-99.9008685729555
0.8624902413461,-82.9284459807639,-82.9284459807639,-82.4090734167324,-82.8661389208541,-83.9037764774794,-85.0501030620446,-86.1815953191449,-87.2723662640082,-88.454227924904,-89.9541139396357,-95.2518808767854,-97.3298063690141,-99.299292964448,-101.113073114285,-102.535503922909,-103.302911371489,-103.289792191078,-102.380972242196,-100.244127007127,-100.244127007127
0.908030755701926,-83.2842280198005,-83.2842280198005,-82.5790270541095,-82.9315796706336,-83.9498725514873,-85.1053801690551,-86.2574625266857,-87.3801017518233,-88.6151503862014,-90.1907427533326,-95.5601895239783,-97.6890798902316,-99.689191836968,-101.520550109267,-102.951451238789,-103.720489877908,-103.702576985042,-102.778499269221,-100.595960752567,-100.595960752567
0.955975863580522,-83.6484935920443,-83.6484935920443,-82.7610276196157,-83.0039082668688,-84.0012101954603,-85.1665657207807,-86.3406943834808,-87.4970756076616,-88.7873706467963,-90.4393230849248,-95.8788835294548,-98.0560865658658,-100.084712489545,-101.932268403673,-103.370932171281,-104.141462539544,-104.119161512307,-103.181054604516,-100.955928928663,-100.955928928663
1.00645253039042,-84.0206737449637,-84.0206737449637,-82.9552534894624,-83.083553722423,-84.0581602081643,-85.2340691528786,-86.4317488048021,-87.623738426094,-88.9711714648924,-90.6997610619466,-96.2075531463072,-98.4303871429053,-100.48549227764,-102.347946167215,-103.793713949759,-104.565606822886,-104.539294247975,-103.58830960868,-101.323597623304,-101.323597623304
1.05959442546527,-84.4002354229634,-84.4002354229634,-83.161838051823,-83.1709641106034,-84.1211201152449,-85.3083233409162,-86.5310960247992,-87.760530433197,-89.1667918717007,-90.9719117000361,-96.5457767366913,-98.8115593496469,-100.891194631827,-102.767327754625,-104.219588379269,-104.992724320237,-104.962748909995,-103.999961853032,-101.698544442933,-101.698544442933
1.11554227603915,-84.7866824818608,-84.7866824818608,-83.3808665229849,-83.2666030004258,-84.1905129059852,-85.3897823915965,-86.6392142928847,-87.907875368311,-89.3744230812039,-91.2555827026071,-96.8931269725161,-99.1992010752845,-101.301509819085,-103.190183433474,-104.648371265284,-105.422640135566,-105.389323991301,-104.415735448681,-102.080362508735,-102.080362508735
1.17444423991204,-85.1795562971425,-85.1795562971425,-83.6123740250885,-83.3709453589717,-84.2667853405018,-85.4789189199477,-86.7565850622833,-88.0661743346707,-89.5942054610777,-91.5505392734293,-97.249176762226,-99.5929330204011,-101.716155407974,-103.616309007021,-105.079901818465,-105.855202264976,-105.818842239613,-104.835381152629,-102.468663894222,-102.468663894222
1.23645629779267,-85.5784360244349,-85.5784360244349,-83.8563450030439,-83.4844729392898,-84.3504057786156,-85.5762207871424,-86.8836877315917,-88.2357998066197,-89.8262267042402,-91.8565097576482,-97.6135047888393,-99.9924008526224,-102.134876493522,-104.045525372135,-105.514042067402,-106.290280997381,-106.251150117873,-105.258676302741,-102.863082520665,-102.863082520665
1.30174266635737,-85.9829385720541,-85.9829385720541,-84.1127140039503,-83.607669200471,-84.4418614922038,-85.6821872926684,-87.0209940321548,-88.4170899986889,-90.0705212941772,-92.1731919060949,-97.9857005768385,-100.397276912912,-102.557445734836,-104.477678047203,-105.950676302822,-106.727768356642,-106.686117273347,-105.685424628996,-103.263276543201,-103.263276543201
1.37047623311903,-86.3927183443978,-86.3927183443978,-84.3813677859988,-83.7410138375979,-84.541655437704,-85.7973248380958,-87.1689621865198,-88.6103438091961,-90.3270713038163,-92.5002595498859,-98.3653690365571,-100.807261525043,-102.983663254336,-104.912636699863,-106.389710572447,-107.167577602395,-107.123636038794,-106.115455983392,-103.668930272255,-103.668930272255
1.44283901425759,-86.8074668118711,-86.8074668118711,-84.6621486696658,-83.8849770316543,-84.6503024848304,-85.9221421071769,-87.3280309938817,-88.8158165463216,-90.5958085111927,-92.8373694766074,-98.7521344627623,-101.222083964227,-103.413356442588,-105.350294699488,-106.831072241845,-107.609642803135,-107.56362098472,-106.548626025553,-104.079755682407,-104.079755682407
1.5190226366246,-87.2269119585367,-87.2269119585367,-84.9548589959848,-84.0400135611048,-84.7683251213364,-86.0571448374901,-87.4986140246695,-89.0337166268683,-90.8766177597094,-93.1841683141317,-99.1456439880834,-101.641503141313,-103.846379707296,-105.790568714692,-107.274709632983,-108.053918491788,-108.006008537694,-106.984815895607,-104.495493564623,-104.495493564623
1.59922884519812,-87.6508176531925,-87.6508176531925,-85.2592665180948,-84.2065569451991,-84.8962486812769,-86.2028302907743,-87.6810941254974,-89.2642034072605,-91.1693414405358,-93.540299250992,-99.5455705112102,-102.065308057035,-104.282614199418,-106.233398371748,-107.720591748965,-108.500379410964,-108.450756675993,-107.423931900556,-104.915914378433,-104.915914378433
1.68367003733188,-88.0789829834834,-88.0789829834834,-85.5751105253267,-84.3850138114062,-85.0345961746143,-86.359681560425,-87.8758184450422,-89.5073862641836,-91.4737849331026,-93.9054084505332,-99.9516151342068,-102.493318077019,-104.721967543683,-106.678745985684,-108.168708090339,-108.949020352198,-108.897844710325,-107.865905235157,-105.340818858764,-105.340818858764
1.77256982521344,-88.5112415862334,-88.5112415862334,-85.9021084848151,-84.5757586930375,-85.1838828275914,-86.5281618828885,-88.0830941889538,-89.7633249911645,-91.7897228092331,-94.2791510470504,-100.363509153035,-102.925383073176,-105.164373595256,-107.126596371979,-108.619068565512,-109.39985609083,-109.347273154142,-108.310691753316,-105.770038428304,-105.770038428304
1.86616362802082,-88.947461000634,-88.947461000634,-86.2399629837806,-84.7791294657493,-85.3446104739249,-86.7087091421376,-88.3031852964107,-90.0320315208807,-92.1169055885313,-94.6611966433188,-100.781015650868,-103.361383471114,-105.609792238858,-107.576956743035,-109.071703494979,-109.852921415513,-109.799063684883,-108.758271801189,-106.20343546109,-106.20343546109
1.96469929534566,-89.3875420643864,-89.3875420643864,-86.5883687649245,-84.9954236215783,-85.517261964054,-86.9017307703593,-88.5363102022575,-90.3134729251523,-92.4550668272788,-95.051234258239,-101.203930745525,-103.801230236637,-106.058209241336,-108.029856690037,-109.526663706306,-110.308271248718,-110.253259194405,-109.208650118562,-106.64090343669,-106.64090343669
2.06843776353393,-89.8314183664235,-89.8314183664235,-86.9470196656837,-85.2248955557934,-85.7022957806484,-87.107599251017,-88.7826408078681,-90.6075755896337,-92.8039303292338,-95.448976699195,-101.632084540983,-104.244864827452,-106.509636163546,-108.485348247213,-109.984020713918,-110.765980851829,-110.709923923705,-109.661855810497,-107.082367017473,-107.082367017473
2.17765374668214,-90.2790557634647,-90.2790557634647,-87.3156152968264,-85.4677550056862,-85.9001410606542,-87.3266484208575,-89.0423027332737,-90.9142304120181,-93.1632172824243,-95.8541643551348,-102.065341829025,-104.692259129066,-106.964110332308,-108.943506031883,-110.443866974752,-111.226146105531,-111.169143673817,-110.117942386792,-107.527782074053,-107.527782074053
2.29263646411905,-90.7304519613645,-90.7304519613645,-87.6938673242541,-85.7241667332192,-86.1111932250129,-87.5591707444519,-89.3153768659843,-91.233298834166,-93.5326531487813,-96.2665684227896,-102.503602581194,-105.143415386652,-107.421694868094,-109.4044274499,-110.906316207539,-111.688883853027,-111.631026081284,-110.576987862193,-107.977135676404,-107.977135676404
2.41369040629926,-91.1856361559719,-91.1856361559719,-88.0815052473078,-85.9942514881397,-86.3358104052035,-87.8054156989042,-89.6019021623309,-91.5646194919053,-93.9119741605239,-96.6859935897627,-102.946802263874,-105.59836613737,-107.882478758996,-109.868232952125,-111.371503759987,-112.154332290136,-112.095700942953,-111.039094905716,-108.430446060342,-108.430446060342
2.54113614113684,-91.6446687219847,-91.6446687219847,-88.4782815950933,-86.2780882284986,-86.5743108303298,-88.0655893591115,-89.9018795993211,-91.9080152520956,-94.3009333059318,-97.1122802046648,-103.394912000894,-106.057174140379,-108.346576966273,-110.335066323313,-111.839587004238,-112.622651382539,-112.563320570791,-111.504391022573,-108.887762571273,-108.887762571273
2.6753111629144,-92.107640932026,-92.107640932026,-88.8839764875914,-86.5757175157246,-86.8269713001919,-88.3398552182493,-90.2152771229336,-92.2633004044258,-94.6993057151678,-97.5453059665216,-103.847938598893,-106.519932294447,-108.814130541375,-110.805094980282,-112.310745736739,-113.094023286238,-113.034060153111,-111.973028747218,-109.349165579227,-109.349165579227
2.81657078601559,-92.5746746818752,-92.5746746818752,-89.2984015294085,-86.8871459457168,-87.0940268205139,-88.6283362177435,-90.5420353958454,-92.6302877839073,-95.1068933823067,-97.9849871639631,-104.30592444116,-106.986763525841,-109.285306728808,-111.278510251375,-112.785182554098,-113.568652742734,-113.508118093915,-112.445185820756,-109.814766351414,-109.814766351414
2.96528908584767,-93.0459221914758,-93.0459221914758,-89.7214030203154,-87.2123514295567,-87.3756714192647,-88.9311179001393,-90.8820741161036,-93.0087956169601,-95.5235291813764,-98.4312794899192,-104.768947245907,-107.457820621927,-109.760299023501,-111.755527604177,-113.263123171596,-114.046767415627,-113.985716297096,-112.921065320576,-110.284706860755,-110.284706860755
3.12185988944593,-93.5215656450817,-93.5215656450817,-90.1528644780973,-87.5512891003013,-87.6720601017326,-89.2482525413166,-91.2352986594156,-93.3986539068783,-95.9490801513272,-98.884178450456,-105.237119675307,-107.933285978857,-110.239327145584,-112.236386783177,-113.744816645947,-114.528618130191,-114.467100357123,-113.400895704524,-110.75915950132,-110.75915950132
3.28669781838331,-94.001816727823,-94.001816727823,-90.5927084759717,-87.9038975976648,-87.9833118410897,-89.5797640693483,-91.6016067915231,-93.7997102007438,-96.3834500372261,-99.3437193777354,-105.710588772328,-108.413371224875,-110.722636889864,-112.72135181382,-114.230535458742,-115.014478972445,-114.952539612614,-113.884930726457,-111.238326674347,-111.238326674347
3.46023938674673,-94.4869160102723,-94.4869160102723,-91.0408977995741,-88.2701054708439,-88.3095134450427,-89.9256535390488,-91.9808952025561,-94.21183460726,-96.8265810829158,-99.8099770476256,-106.189535193657,-108.898316674459,-111.21049980184,-113.210710824338,-114.720575412082,-115.504647199218,-115.442327014252,-114.373449174804,-111.722440201765,-111.722440201765
3.64294415708801,-94.9771321275591,-94.9771321275591,-91.4974359281184,-88.6498374408127,-88.650724091781,-90.2859049059829,-92.3730656305803,-94.6349239616857,-97.2784550745307,-100.283064892977,-106.674172199302,-109.388390562873,-111.703212627405,-113.704775632239,-115.215255283432,-115.999442906331,-115.936778754013,-114.866754381082,-112.211760518239,-112.211760518239
3.83529595741031,-95.4727606955934,-95.4727606955934,-91.9623668418649,-89.0430202757725,-89.0069802929696,-90.6604908322655,-92.7780303646168,-95.0689050588235,-97.7390936355516,-100.763133794754,-107.16474435298,-109.883888006271,-112.201096479507,-114.203881038733,-115.714916183197,-116.499208398431,-116.436233599093,-115.365173441644,-112.706575587969,-112.706575587969
4.03780416241295,-95.9741229044791,-95.9741229044791,-92.4357741546114,-89.4495880552162,-89.3783010200488,-91.0493782587103,-93.1957169459989,-95.5137368972682,-98.2085577736341,-101.250370425819,-107.661525882837,-110.385129629544,-112.704495662762,-114.708383772192,-116.219920556361,-117.004307201886,-116.941051871798,-115.869056093626,-113.20719948934,-113.20719948934
4.25100504238742,-96.4815637287859,-96.4815637287859,-92.9177795667448,-89.8694866271245,-89.7646927235249,-91.452533492666,-93.6260719190218,-95.9694118978201,-98.6869466784583,-101.744995116988,-108.164818649772,-110.892459803378,-113.213776096646,-115.218661021518,-116.730650769341,-117.515122661963,-117.451614016421,-116.378773185831,-113.713970609534,-113.713970609534
4.47546318333681,-96.9954496965973,-96.9954496965973,-93.4085406326276,-90.3026770971291,-90.1661539830579,-91.869926586525,-94.0690635158142,-96.4359560765954,-99.1743957696053,-102.247259212712,-108.674949671287,-111.406244433881,-113.729323280219,-115.735108502704,-117.247507225617,-118.032056067897,-117.968318696573,-116.894714687606,-114.227249392998,-114.227249392998
4.71177298207914,-97.5161661648043,-97.5161661648043,-93.9082478368531,-90.7491382262474,-90.5826795478687,-92.301534816368,-94.5246831951062,-96.9134281697617,-99.6710739951449,-102.757441885155,-109.192268153035,-111.926868253491,-114.251539746911,-116.2581380075,-117.770905959331,-118.555524255125,-118.491580372031,-117.417287184403,-114.747415592814,-114.747415592814
4.960560220294,-98.0441140575489,-98.0441140575489,-94.4171209781628,-91.208867653665,-91.0142635605141,-92.7473451114331,-94.9929459894486,-97.4019177230201,-100.177180386328,-103.275846381179,-109.717141988544,-112.454731571041,-114.780841967338,-116.788174392564,-118.301275665534,-119.085956643402,-119.021826313692,-117.946910818131,-115.274864983109,-115.274864983109
5.22248372168072,-98.5797060385338,-98.5797060385338,-94.9354048683699,-91.6818819020186,-91.4609018002139,-93.2073553311121,-95.473889650257,-97.9015421760276,-100.692939882406,-103.802795687219,-110.249953700483,-112.990246452516,-115.317656671905,-117.325651981313,-118.839054139554,-119.623791683353,-119.559493028978,-118.48401564427,-115.810005504205,-115.810005504205
5.49823709661639,-99.1233621063672,-99.1233621063672,-95.4633643669602,-92.1682151640758,-91.9225928322732,-93.6815743352282,-95.9675726148282,-98.4124429908165,-101.21859845272,-104.338627612674,-110.791095814533,-113.533832322346,-115.86241658339,-117.871010369108,-119.384684116398,-120.169472702405,-120.105022088522,-119.029037396101,-116.353252830421,-116.353252830421
5.78855057893406,-99.6755046251884,-99.6755046251884,-96.0012787902922,-92.6679169111632,-92.3993380052978,-94.1700208439026,-96.4740708543226,-98.9347808945614,-101.754417561087,-104.883689313014,-111.340965679403,-114.085910998016,-116.41555557274,-118.424689645454,-119.938608524125,-120.723443164116,-120.658855367965,-119.582412669476,-116.905025373335,-116.905025373335
6.09419295968488,-100.236552830094,-100.236552830094,-96.5494357571419,-93.181048404694,-92.8911402954399,-94.672721133965,-96.993473696572,-99.4687303309308,-102.300668039791,-105.438331299003,-111.89995977331,-114.646901197935,-116.977503278528,-118.987125074121,-120.501265192332,-121.286141382054,-121.221429745901,-120.144573568761,-117.465738760459,-117.465738760459
6.41597362300527,-100.806916877421,-100.806916877421,-97.1081245588871,-93.7076782320665,-93.3980020544782,-95.1897056682079,-97.5258787520979,-100.014473240358,-102.857623466498,-106.002901007254,-112.468467567382,-115.217212593006,-117.548679261034,-119.558741302544,-121.073081087354,-121.85799475991,-121.793171329506,-120.715941885085,-118.035799859666,-118.035799859666
6.75474468948023,-101.386991542322,-101.386991542322,-97.6776291714597,-94.2478770260789,-93.9199217737584,-95.7210048003117,-98.0713861050992,-100.572192316869,-103.425553165634,-106.577736038209,-113.046865048544,-115.797239504583,-118.12948679421,-120.139946204211,-121.654466178073,-122.439413661763,-122.374489311651,-121.296922910338,-118.615600452038,-118.615600452038
7.11140327267895,-101.977149698288,-101.977149698288,-98.2582210553481,-94.8017115614746,-94.4568900264936,-96.2666437402621,-98.6300919620639,-101.142063916017,-104.004714984328,-107.163157198741,-113.635508036411,-116.38735438371,-118.720306430968,-120.73112448984,-122.245807068383,-123.030785048574,-122.965769595461,-121.887899022515,-119.205510687897,-119.205510687897
7.48689385483796,-102.577735742941,-102.577735742941,-98.8501519169597,-95.3692384515318,-95.0088847942261,-96.8266370006082,-99.2020819772837,-101.724250812806,-104.595348019509,-107.759461515234,-114.234725458234,-116.987901236159,-119.321489506869,-121.332631252795,-122.847460561897,-123.63246604656,-123.567368351861,-122.489223207634,-119.805872490444,-119.805872490444
7.88221078798337,-103.189059158868,-103.189059158868,-99.4536466268708,-95.9504976897039,-95.5758664169831,-97.4009825708895,-99.7874244947758,-102.318895027857,-105.197665494425,-108.366915406726,-114.84481277024,-117.599189182154,-119.933351771637,-121.944785638529,-123.459747348893,-124.244777637447,-124.179605700008,-123.101212707809,-120.4169930958,-120.4169930958
8.29840092711535,-103.81138841479,-103.81138841479,-100.068896505141,-96.545506294077,-96.1577724286236,-97.9896560839486,-100.386163957705,-102.926110951799,-105.811847997068,-108.985748223582,-115.466025730168,-118.221486356204,-120.556167354447,-122.567864844293,-124.082946021884,-124.867998677038,-124.802759716962,-123.72414300155,-121.039138934744,-121.039138934744
8.73656640242772,-104.444945418532,-104.444945418532,-100.696053188525,-97.1542523139515,-96.7545125472674,-98.5926052418695,-100.998314737339,-103.545978999751,-106.438037297202,-109.616146362943,-116.098574731897,-118.855014358597,-121.190163275019,-123.202098661477,-124.717287632321,-125.502360454627,-125.437060989032,-124.358242328474,-121.672530067595,-121.672530067595
9.19786753790427,-105.089900727384,-105.089900727384,-101.335223287266,-97.7766894467993,-97.3659640844043,-99.209744759756,-101.623855622364,-104.17854001796,-107.076330951203,-110.258248165893,-116.74261990717,-119.499943464196,-121.835514706649,-123.84766476697,-125.362950994958,-126.148041999818,-126.082687911287,-125.003686964655,-122.31733537779,-122.31733537779
9.68352592402023,-105.746369702555,-105.746369702555,-101.986464019281,-98.4127324896899,-97.9919680150691,-99.8409520621446,-102.26272518539,-104.823790642438,-107.72677788374,-110.912139782228,-117.398267180503,-120.156388775321,-122.49234117838,-124.504684951011,-126.020058927477,-126.805166324355,-126.739762922773,-125.660597435949,-122.973668710819,-122.973668710819
10.1948276526863,-106.414409762977,-106.414409762977,-102.649779977287,-99.0622538125719,-98.6323259162386,-100.486063930268,-102.914818207204,-105.481679775004,-108.389375102798,-111.577852157029,-118.065565431919,-120.824407473965,-123.16070387201,-125.173222437456,-126.688675581398,-127.47379775504,-127.408349833435,-126.329035825081,-123.641586113694,-123.641586113694
10.7331267230012,-107.094018851104,-107.094018851104,-103.325121141227,-99.7250809932622,-99.2867979334003,-101.144874250538,-103.579983292315,-106.152106297083,-109.064065661123,-112.255359250526,-118.744504879562,-121.503997286057,-123.840604126992,-125.853280409745,-127.368804977684,-128.153940471139,-128.088452356102,-127.009004285666,-124.32108428756,-124.32108428756
11.2998486268327,-107.785135172458,-107.785135172458,-104.012382196944,-100.400995698483,-99.9551018791967,-101.81713295847,-104.258021754504,-106.834918088589,-109.750737925616,-112.94457755181,-119.435016743346,-122.19509621952,-124.531983215368,-126.544801804907,-128.06039080945,-128.845538308721,-128.780013905919,-127.700444825381,-125.012100315134,-125.012100315134
11.8964941237207,-108.487638214998,-108.487638214998,-104.711403166107,-101.08973383549,-100.636913507126,-102.502546211646,-104.94868779192,-107.529912361824,-110.449226160037,-113.645366891199,-120.136974195177,-122.89758358222,-125.234723393153,-127.247670382196,-128.763317518477,-129.548475838648,-129.482918673901,-128.403240364803,-125.714512668974,-125.714512668974
12.5246432151002,-109.201350998238,-109.201350998238,-105.42197129589,-101.790986938965,-101.3318679419,-103.200777764508,-105.65168991209,-108.236837262724,-111.159312369839,-114.357532499921,-120.850194545101,-123.611282229726,-125.948650178391,-127.961713016761,-129.477412595996,-130.262580668687,-130.196993925028,-129.117217022197,-126.428143450448,-126.428143450448
13.1859593283686,-109.926043449475,-109.926043449475,-106.143824104319,-102.504404702151,-102.039562190631,-103.911451461097,-106.366693512128,-108.95539463814,-111.880729305192,-115.080828213267,-121.574442560285,-124.335961940267,-126.673535753559,-128.686703116172,-130.202450005649,-130.987626867675,-130.922013418788,-129.842147522021,-127.152761756715,-127.152761756715
13.8821937218751,-110.661436759577,-110.661436759577,-106.876653432043,-103.229598513442,-102.759558609476,-104.634154713137,-107.09332447226,-109.685243821912,-112.613164473062,-115.81496066843,-122.30943476876,-125.071343769322,-127.409103345004,-129.42236501262,-130.938154581504,-131.723339364618,-131.657701805005,-130.577755579877,-127.888088028081,-127.888088028081
14.6151901225008,-111.407208536197,-111.407208536197,-107.620110316795,-103.966145822837,-103.491389161736,-105.368442793113,-107.831173584485,-110.426006257318,-113.356264974621,-116.559594313771,-123.054844565383,-125.817105201703,-128.155032397526,-130.168379149053,-131.684207219446,-132.469399141067,-132.403739813251,-131.323721082101,-128.633799193565,-128.633799193565
15.3868896081066,-112.162998550184,-112.162998550184,-108.373810484597,-104.713595138543,-104.234560277607,-106.113843747049,-108.579801614552,-111.177270750745,-114.109642962041,-117.314357024152,-123.810307915358,-126.572885896922,-128.910964340092,-130.924387855324,-132.440250658068,-133.225449012899,-133.159770031965,-132.079685856006,-129.389534410365,-129.389534410365
16.1993357477822,-112.928414861726,-112.928414861726,-109.137340242623,-105.471471443234,-104.988558113417,-106.869863720136,-109.338744785061,-111.938599141854,-114.872881499496,-118.078846107863,-124.575429441481,-127.338293814351,-129.676508729419,-131.690001501202,-133.205895635979,-133.991099788431,-133.925403064162,-132.845259817576,-130.154901183723,-130.154901183723
17.0546800135044,-113.703040115993,-113.703040115993,-109.910262561878,-106.23928182138,-105.752854008643,-107.635992489563,-110.107520469743,-112.709532178425,-115.645540616464,-118.852634493898,-125.349788684515,-128.112911507951,-130.451249561354,-132.464804816284,-133.98072721559,-134.765936592937,-134.700223849776,-133.620027286585,-130.929481656893,-130.929481656893
17.9551874775388,-114.486437812066,-114.486437812066,-110.692123151931,-107.016521102068,-106.526909950742,-108.411709011357,-110.885632902272,-113.489595397899,-116.427163355428,-119.635276902479,-126.132946340164,-128.896302394361,-131.234751554014,-133.248363180839,-134.764311077461,-135.549525163649,-135.483797958716,-134.40355327312,-131.712838874932,-131.712838874932
18.9032428106707,-115.278158371515,-115.278158371515,-111.482456352619,-107.802677343479,-107.3101838785,-109.196486809247,-111.672578724995,-114.278304840103,-117.217281638779,-120.426315824317,-126.924450298702,-129.688016820683,-132.026566229196,-134.040228714178,-135.556199611836,-136.341417941901,-136.275677681234,-135.195389562071,-132.504522848666,-132.504522848666
19.9013565971496,-116.07774486148,-116.07774486148,-112.280790696166,-108.597237013085,-108.102134681469,-109.989799061036,-112.467852231016,-115.075172444057,-118.015421808219,-121.225287162686,-127.723841341855,-130.48759778685,-132.82623764704,-134.839946015603,-136.355937662453,-137.141159817477,-137.075407770697,-135.99508045059,-133.304076273599,-133.304076273599
20.9521719830703,-116.884738258794,-116.884738258794,-113.086654024949,-109.399689748804,-108.90222678352,-110.791123268785,-113.27095018447,-115.879711013449,-118.821109721769,-122.031725424097,-128.530658383193,-131.294586209068,-133.633307680593,-135.647057444658,-137.163067809378,-137.94829341193,-137.882530725474,-136.802168025187,-134.11103979027,-134.11103979027
22.0584716757967,-117.698682174032,-117.698682174032,-113.899578082594,-110.209532618421,-109.709934229865,-111.599945430897,-114.081376136003,-116.691438667739,-119.633875325903,-122.845168375811,-129.344443170723,-132.108525643259,-134.447320749299,-136.461107859746,-137.977135109951,-138.762363819988,-138.696591529049,-137.616196897524,-134.924956704927,-134.924956704927
23.2231853129637,-118.519126985415,-118.519126985415,-114.719102527169,-111.026273825343,-110.524744227104,-112.415763664683,-114.898644181355,-117.509882726928,-120.453256651461,-123.665161119472,-130.164744401378,-132.928966418395,-135.267827961409,-137.281648765175,-138.797691247946,-139.582922759103,-139.517141798411,-138.436718348911,-135.745377120374,-135.745377120374
24.4493972205702,-119.345633360498,-119.345633360498,-115.544778343348,-111.84943583663,-111.346160113321,-113.238091255692,-115.72228213891,-118.334583006107,-121.278803210064,-124.491259558221,-130.991121225146,-133.755469157674,-136.094390643353,-138.108241844715,-139.624298069022,-140.409532105278,-140.343743318831,-139.263293861566,-136.571861454907,-136.571861454907
25.7403545807102,-120.177775167598,-120.177775167598,-116.376170654534,-112.678557933209,-112.173703758767,-114.066459133895,-116.551834146121,-119.165094520034,-122.110078791898,-125.323033258741,-131.823146140623,-134.587607689471,-136.926583258096,-138.940461883733,-140.456530504587,-141.241766817247,-141.175970967103,-140.095498038684,-137.403983351254,-137.403983351254
27.0994760305684,-121.015141798402,-121.015141798402,-117.212860955456,-113.513198201613,-113.006917416869,-114.900417796116,-117.386862694188,-120.000989617523,-122.946663685284,-126.160067729181,-132.660407303276,-135.424971369516,-137.763995734009,-139.777899101475,-141.293978905618,-142.079217270607,-142.01341504482,-140.932920934849,-138.241331996949,-138.241331996949
28.5303607154541,-121.857339938018,-121.857339938018,-118.054448800696,-114.352935001424,-113.845365059885,-115.739538708868,-118.226950135282,-120.841859580382,-123.788156353335,-127.001966148787,-133.502510282527,-136.267166850558,-138.60623524056,-140.620160929834,-142.136250822841,-142.921491038258,-142.855683058049,-141.77516983313,-139.08351389235,-139.08351389235
30.0367978198452,-122.703994829104,-122.703994829104,-118.900552994985,-115.19736795305,-114.688633243786,-116.583415236116,-119.07169970703,-121.687315732096,-124.634174613484,-127.848350595479,-134.349079314166,-137.113819346134,-139.452927457544,-141.466873285368,-142.982972280003,-143.768214163923,-143.702400990149,-142.62187051557,-139.930154112946,-139.930154112946
31.6227766016838,-123.554751083133,-123.554751083133,-119.750812337646,-116.046118496902,-115.536331553262,-117.431663142882,-119.920736125509,-122.536990107959,-125.484356372137,-128.69886282407,-135.199758101028,-137.964573441513,-140.303717390944,-142.317681387659,-143.83378859338,-144.619031981868,-144.55321412088,-143.472668080184,-140.780897118951,-140.780897118951


==> figures/KSP.csv <==
0.00316227766016838,0.00199613732460979,0.00199613732460979,0.00289079198846443,0.00414387217820115,0.00596658984109086,0.00851505057252671,0.0118836905260738,0.0160556837733141,0.0208257178596819,0.0257412803097469,0.0610090297037573,0.067923983545353,0.07401035523457,0.0807504606285468,0.089065246598795,0.0985799461005333,0.108187951599351,0.116836131396318,0.123805926394595,0.123805926394595
0.00332924969564932,0.00238825925508451,0.00238825925508451,0.00344463330600553,0.00491504683450339,0.00704131652885621,0.00999588374509579,0.0138779553883571,0.018660906983472,0.024107526542183,0.0297037022864949,0.0703839020478708,0.0782050708597601,0.085091300515225,0.0927481306176714,0.102231408918083,0.113111350586836,0.124121692236325,0.134057845930123,0.14209584172524,0.14209584172524
0.00350503805392943,0.00286287749025685,0.00286287749025685,0.00411295273300119,0.00584232128420752,0.00832843937741531,0.0117617583547925,0.0162456727445435,0.0217410633646549,0.0279732326652708,0.0343567504257677,0.0813721074172884,0.0902286534131647,0.0980256160458837,0.106729238134896,0.117552860989241,0.130004021676601,0.142633319954402,0.154062755094448,0.163347330355581,0.163347330355581
0.00369010824737715,0.00343800444782865,0.00343800444782865,0.00492040379244776,0.00695877943011384,0.00987218147803134,0.0138709132349309,0.0190617037419088,0.0253896333883884,0.0325358586530973,0.0398321008395112,0.0942712239333393,0.104311299932552,0.113144411694259,0.123041723923551,0.135400866075312,0.149658282463835,0.164154876392352,0.177314549460409,0.188053704343253,0.188053704343253
0.00388495036796967,0.00413564929945007,0.00413564929945007,0.00589703370390703,0.00830462981003046,0.0117261326519703,0.0163937228089113,0.0224162759281857,0.0297190324021991,0.0379310455933385,0.0462874560524133,0.109433505589255,0.120826571134577,0.130836815094724,0.142092500628329,0.156207347649495,0.172537585070169,0.189184556780245,0.204346523658821,0.216781686570259,0.216781686570259
0.00409008038512566,0.00498270631250321,0.00498270631250321,0.00707945945482419,0.00992872642313935,0.0139552055782614,0.0194151792518465,0.0264180691488212,0.0348643534428299,0.0443214557971848,0.0539115156150012,0.127274643280783,0.140213726577961,0.15155826248117,0.164355168996537,0.180472009076091,0.19917505834094,0.218292752366637,0.235767249514619,0.250176919780128,0.250176919780128
0.00430604151206501,0.00601203824959311,0.00601203824959311,0.00851229417741557,0.0118904018988658,0.0166379785544905,0.0230378466860705,0.0311978670107413,0.0409877715484014,0.0519019218365212,0.0629297427269149,0.148283214000835,0.162986904579737,0.17583897195622,0.190377576065402,0.208768913902992,0.230179099959323,0.252126702776901,0.272264429839288,0.288967257481853,0.288967257481853
0.00453340564431412,0.00726379621146133,0.00726379621146133,0.0102498739532855,0.0142616712208278,0.0198694909614438,0.0273853602323736,0.0369128512222449,0.0482836869967556,0.0609054108321976,0.073610971822164,0.173030495901929,0.189744337286711,0.204292048437509,0.22078855400277,0.241751747630715,0.266237101647957,0.29141269726067,0.314605702865697,0.333962418667965,0.333962418667965
0.00477277487416588,0.00878702536801315,0.00878702536801315,0.0123583437338859,0.0171298723688483,0.0237645640859294,0.0326065461023724,0.043751613982634,0.0569846739217862,0.0716098479286747,0.0862748569381155,0.20218009627589,0.221176891632191,0.23762037302021,0.256302869425197,0.280156665510691,0.308116070465668,0.336954421628819,0.363634796562381,0.386048172476905,0.386048172476905
0.005024783085105,0.0106416152906786,0.0106416152906786,0.0149181703873488,0.0206008182258645,0.028461724815765,0.0388802381332031,0.0519399536908854,0.067368276684856,0.0843457973023843,0.101300084847575,0.236496521892927,0.258074862713454,0.276621045254726,0.297723030098899,0.324801258452397,0.356658546302843,0.389625686044676,0.420261056647803,0.446172808301294,0.446172808301294
0.00529009763042089,0.0129006640664851,0.0129006640664851,0.0180271606336626,0.0248025410959677,0.0341278113027232,0.0464208586079606,0.0617474974175128,0.0797646528741702,0.0995049234325208,0.119133157731726,0.276851402857508,0.301331480775741,0.322185676292769,0.345936152584494,0.376577767188167,0.412771855626499,0.450355441886641,0.485440061635225,0.515323328265712,0.515323328265712
0.00556942110045333,0.0156533368969837,0.0156533368969837,0.0218040712137268,0.0298897159119324,0.0409633357158717,0.0554848132001547,0.0734951542022964,0.0945649905081469,0.117549037820027,0.140297372106803,0.324225558653536,0.351941034286185,0.375294297357048,0.401903630697875,0.436438299823505,0.477408456831771,0.520102793546873,0.560142903087208,0.594488708117494,0.594488708117494
0.00586349318315074,0.0190083121049061,0.0190083121049061,0.0263929070426106,0.0360488487406395,0.0492086664504514,0.0663777164313689,0.0875633389206158,0.112230517364494,0.139019362516932,0.165401366390885,0.37970448620272,0.41098889743398,0.437000111700452,0.466640940741327,0.505369556739657,0.551535035879969,0.599819763625356,0.645311902893012,0.684607894609757,0.684607894609757
0.00617309262286823,0.0230979196847691,0.0230979196847691,0.0319680087207482,0.043504310697049,0.0591510661599074,0.0794624085780604,0.104400807948176,0.133301759790048,0.164545395920935,0.195146262273909,0.444464209705641,0.479630167320628,0.508401893595065,0.541184708582723,0.584354584072846,0.636088255571095,0.690400042402527,0.741801246095319,0.786501158978377,0.786501158978377
0.00649903928259255,0.0280830885119368,0.0280830885119368,0.0387400311659427,0.0525252798453376,0.0711325767950494,0.0951676392397205,0.124533804230986,0.158407483291836,0.194852433607155,0.230329974536619,0.519743872907103,0.559053219417227,0.590600708816746,0.626544338273513,0.674319550404561,0.731915827040354,0.792613019111654,0.850302406671846,0.900785206355604,0.900785206355604
0.0068421963150548,0.0341592260510414,0.0341592260510414,0.046962906661707,0.0634336195908581,0.0855586708153164,0.113997166944749,0.14857500889305,0.188272445358574,0.230766368994972,0.271846715665089,0.606801164174082,0.650424517928887,0.684638053565046,0.723636301511029,0.776064675473936,0.839703023980585,0.907024185559492,0.97125644200807,1.02777514572678,1.02777514572678
0.00720347244848076,0.0415631557209206,0.0415631557209206,0.0569418631008586,0.0766126641185983,0.102907479519266,0.136538847439537,0.177231528548335,0.22372270561611,0.273213881715822,0.320679112018161,0.706846915265377,0.754811786204934,0.791413785238426,0.833200854068727,0.89018039788084,0.959886982942023,1.03390553290944,1.10475817163778,1.16737993093692,1.16737993093692
0.00758382439303127,0.0505812271982083,0.0505812271982083,0.0690425244208853,0.0925167902553881,0.123739254315025,0.163473045481199,0.211310806076616,0.265686775729601,0.323215549996814,0.377879765432559,0.820956342732919,0.873084498419463,0.911584625491526,0.955703635986368,1.01695267972773,1.09256403694083,1.17314262726413,1.25046061672963,1.31900173540608,1.31900173540608
0.00798425937430583,0.0615586868729167,0.0615586868729167,0.0837010454927606,0.111681519393966,0.148705503753484,0.19557939930766,0.251722932401801,0.315190381126263,0.381868877006864,0.444538700558107,0.949956742028989,1.00579387013514,1.04544767366662,1.09122826801489,1.15626479188916,1.23739856021054,1.32414816290428,1.40749122106148,1.48145308798933,1.48145308798933
0.00840583780061791,0.0749103394630737,0.0749103394630737,0.101435115569543,0.134733700133342,0.178556969302598,0.23374059504278,0.299477381597563,0.373342115730666,0.450317844172139,0.521733187971709,1.09429520417228,1.15303912911935,1.19281806520655,1.23937026222302,1.30750644886348,1.39354470036188,1.48579418904254,1.57439339461924,1.65290735394175,1.65290735394175
0.00884967607110585,0.0911324338252737,0.0911324338252737,0.122855487654094,0.162401059625252,0.214149253107725,0.278941387083593,0.35567174552138,0.441306918681057,0.529705618803411,0.610457265818939,1.25389499525603,1.31433241490109,1.35291493626907,1.39914646324148,1.46950387228867,1.55959404462415,1.65637597310023,1.74910683516589,1.83089716043255,1.83089716043255
0.00931694953211524,0.110815548361565,0.110815548361565,0.148677438816994,0.195520070249691,0.256444500402534,0.332260671790537,0.4214697032164,0.520264269490873,0.621107742078133,0.711530269746352,1.42801500928952,1.48848015582466,1.52427395473314,1.5689365940634,1.64048517402414,1.73356178818737,1.83361880267265,1.92899716252311,2.01237092063034,2.01237092063034
0.00980889558968175,0.134658011897722,0.134658011897722,0.179731222123135,0.23504065798917,0.306507097497605,0.394854062528627,0.498065370613996,0.611348522816856,0.725444825514666,0.825487098424791,1.61513196459013,1.67350259336652,1.70470622122325,1.74647296770719,1.81809341434098,1.91292072981181,2.01473459579808,2.11093953703747,2.19380983179759,2.19380983179759
0.010326816986357,0.163479049125765,0.163479049125765,0.21697012316334,0.282025796617902,0.365490934031131,0.467924244596513,0.586631530393718,0.715570145037192,0.843376731369233,0.952457764391845,1.81286807089347,1.86661339162771,1.89132080311312,1.92889010623146,1.99945441550489,2.09468644672469,2.19652837658029,2.29145288431567,2.3713978218605,2.3713978218605
0.0108720852510543,0.198230360643753,0.198230360643753,0.261474185289418,0.337643532598874,0.434615496823959,0.552676572448552,0.68825025443668,0.833718975633421,0.975184404798234,1.09204943570871,2.01798598087039,2.06427648130857,2.08062078584269,2.11283787470621,2.18129841102474,2.27554917288794,2.37554667687782,2.46687269817291,2.54122704569556,2.54122704569556
0.0114461443310511,0.240004218998614,0.240004218998614,0.314447045165911,0.403148555155497,0.515128058919104,0.65025809903798,0.803826280630387,0.966254042416064,1.12065052837571,1.24324938024549,2.22646675650149,2.26234707871534,2.26867115104584,2.29465104474745,2.36012538850674,2.45203984109059,2.54825251149434,2.63354318472603,2.69951421600779,2.69951421600779
0.0120505144157649,0.290035387543833,0.290035387543833,0.377202693834899,0.479850201292893,0.608249684828598,0.761679672400153,0.933986243098952,1.11318861525005,1.27895497905886,1.40437007686332,2.43367536443008,2.45628954126776,2.45132327274021,2.47055734549251,2.53239571461568,2.62071139650768,2.71120658338928,2.78800562700437,2.84280038459682,2.84280038459682
0.0126867959624288,0.349693293431194,0.349693293431194,0.45113847795534,0.5690639559406,0.715103881801328,0.887722984041699,1.07897029414994,1.27398336689359,1.44860416494394,1.57305622491999,2.6346035233017,2.64144944604975,2.62446878268224,2.6368979275112,2.6947225083908,2.77831351234019,2.8612331276574,2.92716038493379,2.96810965655472,2.96810965655472
0.0133566739343287,0.420460024137341,0.420460024137341,0.537690484784861,0.672044296351833,0.836628624163221,1.02883741266606,1.23852628687106,1.44746359798771,1.6274130201694,1.74636618262912,2.82416469167777,2.81334507522575,2.78428851857442,2.79033115537404,2.84404171163867,2.92194005298214,2.99555164868124,3.04838480660174,3.07305003323073,3.07305003323073
0.0140619222628235,0.503889083486995,0.503889083486995,0.638267887396365,0.789898346050712,0.973475161184812,1.18503481563396,1.41181967373404,1.63177717633732,1.8125535296931,1.92092790409825,2.99750446574502,2.96793810033462,2.92746255026714,2.92799375087656,2.97774007366555,3.04913371416386,3.11186199741061,3.1495972461839,3.15585007682817,3.15585007682817
0.0148044085449653,0.601539775679029,0.601539775679029,0.754164173584875,0.923482355585028,1.12590025397974,1.35579342915748,1.59737360195428,1.82440709331191,2.00067412029626,2.09315428632439,3.15028506352718,3.10184665126683,3.05131500981314,3.04760169684579,3.09372914787089,3.15793987347035,3.20837818618072,3.22926634959279,3.21533565697169,3.21533565697169
0.0155860989891601,0.714883035221576,0.714883035221576,0.886445703773626,1.07328641275772,1.29366174953013,1.53998389134027,1.79305245072394,2.02224606973616,2.18808168955917,2.25948919970259,3.27890664142561,3.21247543826805,3.15388043158625,3.14748460848867,3.19046278287721,3.24690990039884,3.28381414706124,3.28637269411402,3.25085924614983,3.25085924614983
0.0164090636219649,0.845176978959945,0.845176978959945,1.03582181425304,1.2393165895186,1.47592990900976,1.73583025772735,1.99609784969733,2.22173128108095,2.37096547065114,2.4166477545699,3.38064017497619,3.29805391668553,3.23389282408897,3.22655845979119,3.26690418228956,3.31506116187405,3.33733068842811,3.32033522845258,3.26219866268444,3.26219866268444
0.0172754817698103,0.99331479244419,0.99331479244419,1.20250542548193,1.42098719937842,1.67122778674531,1.94091621437265,2.20321941643432,2.41902692900637,2.54563288257848,2.56181527034826,3.45366337511452,3.35759003353415,3.29071092852439,3.28425001059306,3.32245465086069,3.36180547499597,3.36845628160001,3.33091715007973,3.24944267457957,3.24944267457957
0.0181876478301636,1.15965376568745,1.15965376568745,1.38607807896264,1.61703797216616,1.87741251033905,2.15224158319142,2.41073425475778,2.61023356429076,2.70872474849038,2.69277874191137,3.49700806907261,3.39075964406321,3.32420048590053,3.32039061109521,3.35685886990794,3.38685940919853,3.3769949313316,3.31812517656735,3.21287835735547,3.21287835735547
0.0191479773474177,1.34384168513224,1.34384168513224,1.58537729861174,1.82549077920936,2.09170533085502,2.36632743710321,2.61474142043701,2.79159805921182,2.85738165565718,2.80797924061033,3.51044039321845,3.39775784069525,3.33459614090231,3.33509726413852,3.37010118114951,3.3901490003773,3.36293282577294,3.28211351129424,3.15289091503707,3.15289091503707
0.0201590134095929,1.5446638528019,1.5446638528019,1.79842572055512,2.04365747344786,2.31077225786057,2.57936103047984,2.81131188026534,2.95969824529078,2.98934341476844,2.90648904039086,3.4943015161533,3.37913813812537,3.32236285767752,3.32865596048118,3.36230481652691,3.37171895302592,3.32635262564716,3.22310024891777,3.06988215020078,3.06988215020078
0.0212234333827929,1.75993851821447,1.75993851821447,2.022419360816,2.26820455991184,2.53085006439863,2.7873658182511,2.99667225540596,3.11158136367019,3.10297650365009,2.98792913359204,3.44933627746551,3.33566046627961,3.28807132940973,3.30141787084566,3.33364243423497,3.33165322413552,3.26736103635863,3.14130043340576,2.96420984527885,2.96420984527885
0.0223440560012477,1.98648810982223,1.98648810982223,2.25378625986012,2.49527270379119,2.74790588550593,2.98637833686033,3.1673622667831,3.24484416170933,3.19723651645792,3.05234888532455,3.37653184301463,3.26816173802189,3.23229579906465,3.25371435838204,3.28426270382385,3.27001078782838,3.18603238225318,3.0368770614265,2.83614745201698,2.83614745201698
0.0235238488317197,2.22020674372705,2.22020674372705,2.48831724278928,2.72064104672573,2.9578139088326,3.17261330130563,3.32035076097711,3.35765243799215,3.27158122293637,3.10008982935453,3.27698083202535,3.17745561241792,3.15553740555457,3.18579289253604,3.21423467491065,3.18677785764256,3.08236863777151,2.90990926094205,2.68586174005908,2.68586174005908
0.0247659361320389,2.45623114548946,2.45623114548946,2.72135943593551,2.93991963810552,3.15653067655532,3.34260085563896,3.45310223032205,3.44870676307553,3.32585365271041,3.13165165786388,3.15177572936229,3.06426237277406,3.05817233683884,3.0977732115994,3.12350954251354,3.08183608204864,2.9562748647502,2.76037565160187,2.51340524768261,2.51340524768261
0.0260736071245783,2.6892045313292,2.6892045313292,2.94805288214838,3.14874937358526,3.3402515310996,3.49328478713814,3.56359325889427,3.51716729243556,3.36015401520925,3.1475725453715,3.00193527887185,2.92916609860109,2.94042180863694,2.98962150446893,3.0118981795855,2.95494519629987,2.80754817645906,2.58815034546611,2.31872023162452,2.31872023162452
0.0274503247065788,2.91360509854205,2.91360509854205,3.16358341970842,3.34298836580125,3.50553434225424,3.6220765744723,3.65028484366741,3.56255335275212,3.37471564893619,3.14833002938201,2.82835954002266,2.77259440269102,2.80233992557534,2.86113973860588,2.8790622722359,2.80573815646196,2.63587802753338,2.39300896074724,2.10165105923587,2.10165105923587
0.0288997346203896,3.12409717958788,3.12409717958788,3.36342252209455,3.51886656120024,3.64938197900294,3.72686619216609,3.71206103364794,3.58463311271263,3.3697952752936,3.13426396065389,2.6318082598083,2.59481547564933,2.6438154135687,2.71196724701571,2.7245168355192,2.6337267066354,2.44085562945678,2.17464220038153,1.86196241268256,1.86196241268256
0.0304256751079078,3.31585765392344,3.31585765392344,3.54352749970121,3.67309589311704,3.76928094652341,3.80599562032672,3.74814640474458,3.58331608387028,3.34558304322727,3.10551998363254,2.41289668620846,2.39594751233711,2.46458364694116,2.54159201649501,2.54764208911319,2.43831545948036,2.2219904549423,1.93267484020054,1.59936113978016,1.59936113978016
0.0320321870747851,3.48483465255463,3.48483465255463,3.70048261465829,3.80293012640549,3.86319914121499,3.8582043596179,3.758014744033,3.55855758531447,3.3021340630818,3.06201051995778,2.17210337119627,2.17597635134405,2.26424602941276,2.34936957057221,2.3477029598626,2.21882276513706,1.97873200685293,1.66668827986436,1.31352001000772,1.31352001000772
0.0337235247913152,3.627908932558,3.627908932558,3.83157157722051,3.90617547353079,3.92954996486281,3.88255771735505,3.74129955643411,3.51028064377876,3.23932065429504,3.00338994390298,1.90978540654081,1.93477803661443,2.04229442760957,2.13454776532581,2.12387473423904,1.97450681404369,1.71049521928992,1.37624508139892,1.00410198444919,1.00410198444919
0.0355041671583419,3.7429469777787,3.7429469777787,3.93478239606417,3.98115887230758,3.96713262576893,3.87836839869621,3.69771438144523,3.43831773635655,3.15680328486787,2.92904113822339,1.62619757223764,1.67214383304221,1.79813889234388,1.89629613143191,1.87527354192764,1.70459551888797,1.41668800028822,1.06091413770857,0.670783881993876,0.670783881993876
0.0373788295680204,3.8287539143228,3.8287539143228,4.0087545307017,4.0266647183133,3.9750592743528,3.84512045922441,3.62698809709262,3.3423725911212,3.05401786550728,2.8380715374491,1.32151285874229,1.38780591417961,1.53113729535981,1.63373856878236,1.60099038881511,1.40831874072768,1.09673951675263,0.720295282134697,0.313278534640407,0.313278534640407
0.0393524763908409,3.88494903423844,3.88494903423844,4.05268422762197,4.04185254415313,3.95267893583073,3.78240250144298,3.52881786815676,3.22200092588339,2.93017732478373,2.72931782860672,0.995842656347421,1.08146247040293,1.24062575882281,1.34598823525351,1.30012738488441,1.08494138305897,0.750127881880709,0.354042287712282,-0.0686453076962793,-0.0686453076962793
0.0414303341219816,3.91179427577711,3.91179427577711,4.06620622399994,4.02616781478698,3.89950647446099,3.68985462866765,3.40284040354905,3.07660834041258,2.78428591039772,2.60135949055269,0.649255559910285,0.752801373566179,0.925948887437155,1.0321833994371,0.971834667519768,0.733795813301368,0.376405962549716,-0.03811666687563,-0.475145917737478,-0.475145917737478
0.0436179052218054,3.91000612890769,3.91000612890769,4.04926901786997,3.9792561845472,3.81516256482211,3.56713146741316,3.24862076174468,2.905463333128,2.61516517810926,2.45254216502085,0.28179422260806,0.401521807198218,0.58648886681626,0.691522896943079,0.615346359165545,0.354312031460607,-0.0247758900640547,-0.456361848622795,-0.906294833478456,-0.906294833478456
0.0459209826871511,3.88057595128113,3.88057595128113,4.00201762427013,3.90088890019699,3.6993282982479,3.41388173103184,3.06565699485127,2.70772335241585,2.42149095755937,2.2810123382629,-0.106509967681036,0.0273534602588932,0.221692508504528,0.32329969972723,0.230013784256274,-0.0539559621193625,-0.453651243646603,-0.90076875939206,-1.36206671782249,-1.36206671782249
0.0483456653920058,3.82461540871123,3.82461540871123,3.92469338251816,3.79090415372445,3.55171592294358,3.22974338024556,2.85339831049852,2.48247173348183,2.2018406034028,2.08476485174719,-0.515624393269834,-0.369926985236651,-0.16890465850838,-0.073068962558314,-0.184665835159514,-0.491309007243596,-0.910323970965028,-1.37129929071099,-1.84233300084072,-1.84233300084072
0.050898374238184,3.74323532670248,3.74323532670248,3.81755601976807,3.64916654222421,3.37205546359615,3.01435240719919,2.61127402176338,2.22876320640349,1.95474949635663,1.86170424775228,-0.945504764921376,-0.790482245034792,-0.585658095230553,-0.498016449933014,-0.62902683724529,-0.957887972989731,-1.39476019323224,-1.8677974536321,-2.34685931566916,-2.34685931566916
0.0535858691587811,3.63745939061929,3.63745939061929,3.68082951518026,3.47554463125389,3.16009563247465,2.76736255831984,2.33873025640989,1.94567536078067,1.67877506764691,1.6097198292075,-1.39608654126182,-1.23440379607917,-1.02879849275853,-0.951807865432237,-1.10322004274697,-1.45366604974544,-1.90678602769327,-2.38998966139268,-2.87530658574998,-2.87530658574998
0.0564152670194297,3.50816955974956,3.50816955974956,3.51467065266412,3.26990501827053,2.91561650118348,2.48847285100397,2.03527117189609,1.63236306106128,1.3725656756934,1.32677260400126,-1.86727800090656,-1.70170423773936,-1.49842110148484,-1.43452851871569,-1.60720597400456,-1.97844842492939,-2.44609103560977,-2.93748931470078,-3.42723547839326,-3.42723547839326
0.0593940604647635,3.35607767306154,3.35607767306154,3.31915749135722,3.03212021545626,2.63845079751636,2.17745949001557,1.70050128885172,1.28811242646072,1.03493063887789,1.01099016737937,-2.35895477461563,-2.19231261057007,-1.99448046892862,-1.94608024489289,-2.14075661328333,-2.53187911348313,-3.01223692689625,-3.50980523444758,-4.00211381725992,-4.00211381725992
0.0625301377599974,3.18171701404652,3.18171701404652,3.09429413612306,2.76208702730169,2.32851037814793,1.83420874234065,1.33416556574371,0.912390755887546,0.664906858867723,0.660763398387135,-2.87095567920547,-2.70607256839379,-2.51679062739498,-2.48618558720538,-2.7034653152114,-3.11345422888963,-3.60467078370598,-4.10635332174028,-4.59932645274734,-4.59932645274734
0.0658318036801667,2.98544795928046,2.98544795928046,2.84002791161423,2.45975179636069,1.98581437638505,1.45874749528967,0.936184053720053,0.504888825667342,0.261817012252271,0.274837097782803,-3.40307973705481,-3.24274323742467,-3.06503048045448,-3.0543993052156,-3.29476390337021,-3.7225405770355,-4.22274184580977,-4.72647071276654,-5.21818702998636,-5.21818702998636
0.0693078015023421,2.76747273549116,2.76747273549116,2.55627511171533,2.1251388622686,1.61051572096824,1.05126861434806,0.506678437007199,0.0655524100945906,-0.17468554185697,-0.147614091865651,-3.95508430610635,-3.80200253786232,-3.63875386227213,-3.650126182183,-3.91394551364617,-4.35839817699453,-4.86572077289394,-5.3694316418849,-5.8579510712401,-5.8579510712401
0.0729673361590613,2.52785538266238,2.52785538266238,2.24295175121138,1.75837878318439,1.20292315454094,0.612148828306761,0.0459884822831053,-0.40539930800743,-0.644589093561108,-0.606932556242876,-4.52668427875254,-4.38345269155923,-4.23740351520028,-4.2726437353044,-4.56019144868176,-5.02020518149413,-5.53282026674873,-6.03446422916569,-6.51782980128328,-6.51782980128328
0.0768200986142885,2.26654404654408,2.26654404654408,1.90000609504773,1.35973328076243,0.763516522175303,0.141957660369744,-0.445322662276123,-0.907469627910927,-1.1475155473876,-1.10295336234119,-5.1175523296321,-4.98662759679885,-4.86032807072032,-4.92112821762786,-5.23260019968932,-5.70708368366767,-6.22321599093181,-6.72076746091543,-7.19700418606734,-7.19700418606734
0.0808762915264541,1.98339359848694,1.98339359848694,1.52745014320258,0.929614465340496,0.292953899204217,-0.358543179655274,-0.96647436283167,-1.43989440002032,-1.68273242137324,-1.63501139083369,-5.72732020016265,-5.61100172032645,-5.50680103828113,-5.59468225090694,-5.93021686357905,-6.4181250337838,-6.93606684856258,-7.42752772172254,-7.89463871968519,-7.89463871968519
0.0851466562665329,1.67818727344747,1.67818727344747,1.12538769944494,0.468596638629773,-0.207929995251487,-0.888409626137463,-1.51648465367722,-2.00166486398893,-2.24918320329274,-2.20197876592885,-6.35558100173681,-6.25600013921537,-6.17604080597831,-6.29236252897997,-6.65206139934819,-7.15241351488611,-7.67053384696791,-8.15393435042508,-8.60989457431509,-8.60989457431509
0.0896425013627102,1.35065653825086,1.35065653825086,0.69403715496997,-0.0225802032634239,-0.738133793581674,-1.44653319746337,-2.09419489370377,-2.59156078531418,-2.84553260099855,-2.80232775799416,-7.00189250189935,-6.92100936161994,-6.867230726456,-7.01320624691068,-7.39715447817764,-7.90904749967686,-8.42579696676865,-8.89919381636887,-9.34194181440986,-9.34194181440986
0.0943757324469591,1.00049877885316,1.00049877885316,0.233747672514285,-0.543015211756497,-1.29650683408452,-2.03166532702101,-2.69830061416518,-3.20819073147305,-3.47022202574686,-3.4342116699377,-7.66578133184968,-7.60538856560782,-7.57953848394027,-7.75625519788272,-8.1645400340079,-8.68715749507014,-9.20106964136907,-9.66254223442998,-10.0899704627206,-10.0899704627206
0.0993588837828334,0.627392658093377,0.627392658093377,-0.254991952639416,-1.09165916507704,-1.88177227350625,-2.64244601361414,-3.32738600077473,-3.8500360791491,-4.12153018523582,-4.09555497891673,-8.34674802340697,-8.30848091772085,-8.3121340936107,-8.52057679309253,-8.95330396935442,-9.48592074585299,-9.99561062453919,-10.4432560483787,-10.853200286033,-10.853200286033
0.104605151457966,0.231011171862414,0.231011171862414,-0.771551883916274,-1.66733327963739,-2.49255404326405,-3.27743462839497,-3.97995950976976,-4.51549551154677,-4.79763391447431,-4.78414423949591,-9.04427275341691,-9.02962466550162,-9.06420605243995,-9.30528156187572,-9.76258878086098,-10.3045722952001,-10.808733168737,-11.240660806346,-11.6308892386501,-11.6308892386501
0.110128428329168,-0.188967456098919,-0.188967456098919,-1.3151668623372,-2.26875265744862,-3.12740566416219,-3.93514085769803,-4.65448842083173,-5.20292725745986,-5.49666517723226,-5.49771266313582,-9.75782164732907,-9.76816373818075,-9.83497532393522,-10.1095369532134,-10.5916041207986,-11.1424125779124,-11.6398115506077,-12.0541380265953,-12.4223405592636,-12.4223405592636
0.115943340812678,-0.632850835648299,-0.632850835648299,-1.88494796188445,-2.89455250824342,-3.78483907535494,-4.61405407791635,-5.34943059562835,-5.91068701233386,-6.21676129522393,-6.23401337530695,-10.4868534743143,-10.5234576340073,-10.6237069851604,-10.9325774707339,-11.4396334975642,-11.9988117511984,-12.488285063006,-12.8831302062747,-13.22690856097,-13.22690856097
0.122065287616971,-1.10092519280124,-1.10092519280124,-2.47989924928443,-3.54331532982702,-4.46335192974546,-5.31266987694754,-6.06326224827967,-6.63716023338312,-6.95610666906678,-6.9908785986913,-11.2308265556528,-11.294890418306,-11.4297194852806,-11.7737113271244,-12.3060374433301,-12.8732110525989,-13.3536596484937,-13.7271440620582,-14.044003185076,-14.044003185076
0.128510480520711,-1.59344963365155,-1.59344963365155,-3.09893792284885,-4.21359744288524,-5.16145219311814,-6.02951288574103,-6.79450106325524,-7.38078820626886,-7.7129653550955,-7.76626401425538,-11.9892057068058,-12.081878700536,-12.2523915575843,-12.6323239042767,-13.1902535497639,-13.7651215236713,-14.2355073830246,-14.5857521125524,-14.8730934081,-14.8730934081
0.135295987303829,-2.11065166301926,-2.11065166301926,-3.74091646106877,-4.9039535995374,-5.87767929417931,-6.7631555053514,-7.54172445899124,-8.14008786709072,-8.48570473832474,-8.55827907809593,-12.7614690410452,-12.8838784991799,-13.0911668921772,-13.507878361263,-14.0917938054997,-14.6741204608574,-15.1334640365654,-15.4585927217008,-15.7137095996706,-15.7137095996706
0.142439776945413,-2.65272375545777,-2.65272375545777,-4.40464539968116,-5.61295875814861,-6.61062145601865,-7.51223247091301,-8.30358315901829,-8.91366579618026,-9.27281114915125,-9.36520505154703,-13.5471144773318,-13.7003909386179,-13.9455567176235,-14.3999137543853,-15.0102396743827,-15.5998459606152,-16.0472249455692,-16.3453687239532,-16.5654449287772,-16.5654449287772
0.149960767208097,-3.21982080583728,-3.21982080583728,-5.08891554450883,-6.33922648775136,-7.35892916223718,-8.27545146485397,-9.0788104864721,-9.70022707693895,-10.0728986202466,-10.185502984038,-14.3456658152666,-14.5309667513258,-14.8151404615526,-15.3080410331645,-15.9452353424783,-16.5419899218744,-16.9765394354762,-17.2458447493137,-17.4279559090462,-17.4279559090462
0.157878874734963,-3.81205831656409,-3.81205831656409,-5.7925186781968,-7.08142379515689,-8.12132495642751,-9.05160017453584,-9.86622794924739,-10.498579852638,-10.884712114623,-11.0178139842201,-15.1566782631342,-15.375209581542,-15.6995646680747,-16.2319372630525,-16.89647954299,-17.5002898605835,-17.9212040334589,-18.1598433627018,-18.3009621623432,-18.3009621623432
0.166215067791626,-4.42951120453142,-4.42951120453142,-6.51426609395131,-7.83828243356122,-8.89660993956293,-9.83955029280367,-10.6647477486241,-11.307636446449,-11.7071265337097,-11.860953952886,-15.9797433290783,-16.2327781033405,-16.5985403490428,-17.1713384075827,-17.8637163473011,-18.4745198817396,-18.881054714721,-19.0872401299588,-19.1842454658483,-19.1842454658483
0.174991421793157,-5.07221313037067,-5.07221313037067,-7.25300455621825,-8.60860694468748,-9.68366742389989,-10.6382589984623,-11.4733728450102,-12.1264118672261,-12.5391426921769,-12.7139046458696,-16.8144930083701,-17.1033869776811,-17.5118389414473,-18.126030984964,-18.846725290388,-19.4644811450103,-19.8559584306771,-20.0279577241802,-20.0776481324625,-20.0776481324625
0.184231177762894,-5.74015626428194,-5.74015626428194,-8.00762952352979,-9.39127980981706,-10.4814642375265,-11.4467684443905,-12.2911951714125,-12.9540204349684,-13.3798812717641,-13.5758025742605,-17.6606032200752,-17.9868066807266,-18.4392870383308,-19.0958428997849,-19.8453111805906,-20.4699921504031,-20.8458041738404,-20.9819591920134,-20.9810707594392,-20.9810707594392
0.193958803877953,-6.43329140708829,-6.43329140708829,-8.77709565885698,-10.1852641480535,-11.2890501658679,-12.2642037399951,-13.1173925165036,-13.7896711489638,-14.2285755748333,-14.4459268916118,-18.5177964632407,-18.8828622409788,-19.380760058295,-20.0806337404697,-20.8592939262003,-21.490879158801,-21.8504938407666,-21.949240510448,-21.8944693668121,-21.8944693668121
0.20420006026441,-7.15152838407774,-7.15152838407774,-9.56042479282989,-10.9896044158097,-12.1055559797481,-13.0897698556635,-13.9512245188779,-14.632662305441,-15.0845637131261,-15.3236870971023,-19.3858436756129,-19.7914309271759,-20.3361750206038,-21.080284826657,-21.8884986924833,-22.5269670463582,-22.8699331587205,-22.929822580019,-22.8178519366585,-22.8178519366585
0.214982067213751,-7.89473662565304,-7.89473662565304,-10.3567115969291,-11.8034255433365,-12.9301904462892,-13.922747810311,-14.7920281324186,-15.4823757612343,-15.9472807016491,-16.2086111149524,-20.2645652869571,-20.7124389339475,-21.3054825995973,-22.0946892857773,-22.9327466801077,-23.5780708694909,-23.9040229412666,-23.9237428190018,-23.7512743575076,-23.7512743575076
0.226333377001225,-8.6627458463166,-8.6627458463166,-11.1651272733566,-12.6259309043573,-13.7622366585069,-14.7624904364834,-15.6392128461211,-16.3382711418355,-16.8162507877293,-17.1003340967266,-21.153831464806,-21.6458571193181,-22.2886586431658,-23.1237424320551,-23.9918467871701,-24.6439883867521,-24.9526509302118,-24.9310465432024,-24.6948357761192,-24.6948357761192
0.238284049496302,-9.4553467354697,-9.4553467354697,-11.9849215840673,-13.4563994635761,-14.6010479586867,-15.6084179554671,-16.4922558738774,-17.1998802090094,-17.6910802321685,-17.998588130361,-22.0535615537822,-22.5916958583855,-23.2856953539873,-24.1673327109996,-25.0655883804909,-25.7244937443589,-26.0156844641811,-25.9517783348823,-25.6486733620756,-25.6486733620756
0.250865731765442,-10.272291582546,-10.272291582546,-12.8154235321566,-14.2941823914911,-15.4460436738244,-16.4600135400961,-17.3506974721504,-18.06680153527,-18.5714506711879,-18.9031929204227,-22.9637227116092,-23.5499990915508,-24.2965923469773,-25.2253334554809,-26.1537353569825,-26.8193324838434,-27.0929641863731,-26.9859736194228,-26.6129564995369,-26.6129564995369
0.264111741877995,-11.1132947765234,-11.1132947765234,-13.6560409825661,-15.1386993817733,-16.2967048310225,-17.3168189964704,-18.2141364962644,-18.9386955788896,-19.4571131211697,-19.814047419888,-23.8843277467869,-24.5208376637141,-25.3213478092621,-26.2975956737312,-27.2560216233689,-27.928217974721,-28.1842989656181,-28.03365067672,-27.5878804351758,-27.5878804351758
0.278057157137147,-11.9780331457151,-11.9780331457151,-14.506259472694,-15.9894348566471,-17.1525699777652,-18.1784306576335,-19.0822262684722,-19.8152802119209,-20.34788263921,-20.7311223367455,-24.8154321659007,-25.5043020724542,-26.3599499971019,-27.3839420541305,-28.3721480642512,-29.0508293148789,-29.2894621568906,-29.0948033134784,-28.5736594313921,-28.5736594313921
0.292738906969564,-12.8661461362053,-12.8661461362053,-15.3656404222898,-16.8459342019272,-18.0132311965397,-19.0444955517854,-19.954670801836,-20.6963267228698,-21.2436336174429,-21.6544534022152,-25.7571304438678,-26.5004947673093,-27.412369304777,-28.4841623267673,-29.5017810074315,-30.1868106800253,-30.4081892722584,-30.1693944106809,-29.5705194985759,-29.5705194985759
0.308195870719727,-13.7772358632823,-13.7772358632823,-16.2338189098161,-17.707800136215,-18.878330374814,-19.9147078838974,-20.8312214019156,-21.5816562930826,-22.1442956646239,-22.5841352659347,-26.7095515390956,-27.5095221671844,-28.4785511312402,-29.5980100691276,-30.6445521351379,-31.3357720449041,-31.5401770742027,-31.2573505366407,-30.5786908080788,-30.5786908080788
0.324468980607919,-14.7108671057433,-14.7108671057433,-17.1105011418429,-18.5746892880979,-19.7475557691199,-20.7888058515709,-21.7116736519365,-22.4711369297187,-23.0498500117575,-23.520315873013,-27.6728536882821,-28.5314865864185,-29.5584097498957,-30.7252009856339,-31.8000597341687,-32.4972911468466,-32.6850840442387,-32.3585577804527,-31.5983999167648,-31.5983999167648
0.341601330124516,-15.6665673436819,-15.6665673436819,-17.9954617046058,-19.4463090304759,-20.6206388849696,-21.6665688026022,-22.5958647752706,-23.3646808267335,-23.9603263673781,-24.4631911755234,-28.6472185327625,-29.566478279542,-30.65182335484,-31.8654126317049,-32.9678711305272,-33.6709165198566,-33.8425321248758,-33.4728589148896,-32.6298619621696,-32.6298619621696
0.35963828814763,-16.6438269623434,-16.6438269623434,-18.8885406534525,-20.3224146015716,-21.4973516816265,-22.5478147319926,-23.4836713606033,-24.262242117239,-24.8758001407377,-25.4130000348784,-29.6328446497709,-30.6145678275706,-31.7586304142199,-33.0182854965091,-34.1475261176596,-34.8561713971199,-35.0121095858736,-34.6000519445283,-33.6732730117,-33.6732730117
0.378627619086297,-17.6420997547628,-17.6420997547628,-19.7896404669406,-21.2028065269097,-22.3775041014566,-23.4323981092255,-24.3750074291683,-25.163814974867,-25.7963899463965,-26.3700191804854,-30.6299405870411,-31.6757990922901,-32.8786274101812,-34.1834253084687,-35.3385411637143,-36.0525582627726,-36.1933748294264,-35.7398900377342,-34.728802767145,-34.728802767145
0.39861960936737,-18.660803852507,-18.660803852507,-20.6987228679277,-22.0873283447336,-23.2609419169492,-24.3202080217932,-25.2698228191436,-26.0694320174779,-26.722255300744,-27.3345581035395,-31.6387175265329,-32.7501829574568,-34.0115679883908,-35.3604063871022,-36.5404141728966,-37.2595638299235,-37.3858609251826,-36.8920827842041,-35.7965878344378,-35.7965878344378
0.419667200601071,-19.699323196857,-19.699323196857,-21.615805494141,-22.9758646281881,-24.1475448838254,-25.2111666175823,-26.1681018591162,-26.9791629631263,-27.6535944193447,-28.3069537825585,-32.6593817308531,-33.8376920560687,-35.1571634822343,-36.5487758362662,-37.7526295784222,-38.4766642301771,-38.589080655528,-38.0562986671941,-36.8767257660086,-36.8767257660086
0.44182612977784,-20.7570096337612,-20.7570096337612,-22.5409583854024,-23.8683392904585,-25.0372251854128,-26.1052278263389,-27.0698622999537,-27.8931134851564,-28.590642023555,-29.2875651592644,-33.6921269518202,-34.9382566508946,-36.3150847216553,-37.7480583584164,-38.9746635582116,-39.7033302182674,-39.8025318537787,-39.23216859505,-37.9692700679611,-37.9692700679611
0.46515507686775,-21.8331856778354,-21.8331856778354,-23.474300243979,-24.7647141533292,-25.9299261511826,-27.002376338622,-27.9751544721145,-28.8114242103978,-29.5336670656854,-30.2767673096149,-34.7371270019043,-36.0517617925467,-37.4849649881341,-38.9577614670672,-40.2059891870262,-40.9390322213485,-41.0257028312983,-40.4192903030366,-39.0742263365425,-39.0742263365425
0.489715820213344,-22.9271479475366,-22.9271479475366,-24.4159944185528,-25.6649877548455,-26.8256212306606,-27.902626819117,-28.8840606331007,-29.7342698015078,-30.4829702843933,-31.2749452849644,-35.7945287032726,-37.1780458280077,-38.6664039387155,-40.1773808840475,-41.4460813675524,-42.1832450932506,-42.2580777117954,-41.6172334154507,-40.1915496490475,-40.1915496490475
0.515573400127401,-24.038171229757,-24.038171229757,-25.3662445612669,-26.569194367534,-27.724313202537,-28.8060233296626,-29.7966944672328,-30.6618580615833,-31.4388815064401,-32.2824876319443,-36.864445433411,-38.3169002761242,-39.8589722954828,-41.4064059274033,-42.6944214152476,-43.435452466916,-43.4991415195186,-42.8255449500661,-41.3211432857276,-41.3211432857276
0.542796291128856,-25.1655130917218,-25.1655130917218,-26.325289911447,-27.4774031946751,-28.6260335974706,-29.7126389356638,-30.7132006970884,-31.5944289963444,-32.4017566179895,-33.2997796357188,-37.9469514789354,-39.468071029198,-41.0622170834248,-42.6443247223572,-43.9505012050186,-44.6951506309233,-44.7483848999947,-44.0437550514088,-42.4628588047843,-42.4628588047843
0.57145658327299,-26.3084189247848,-26.3084189247848,-27.2934001691408,-28.3897177082163,-29.5308423116363,-30.6225754675786,-31.6337547627556,-32.5322537667326,-33.371974138864,-34.3271963683306,-39.0420773893053,-40.6312607856714,-42.2756671990271,-43.8906290988641,-45.2138268198535,-45.9618518865835,-46.0053083848305,-45.2713827545199,-43.6164974361549,-43.6164974361549
0.601630173056056,-27.4661272810537,-27.4661272810537,-28.270869936646,-29.3062750879323,-30.4388273863432,-31.535963406777,-32.5585625215477,-33.4756334630196,-34.3499313471732,-35.3650956599126,-40.1498064899158,-41.8061325718673,-43.4988391028383,-45.144819072346,-46.4839216707327,-47.2350873691923,-47.2694261437588,-46.5079416044025,-44.7818127057818,-44.7818127057818
0.633396964399916,-28.6378753510498,-28.6378753510498,-29.258012726596,-30.2272457173372,-31.3501049269658,-32.4529618622426,-33.4878599171119,-34.4248976309481,-35.3360399198936,-36.4138111432485,-41.2700726709248,-42.9923141739447,-44.7312424496224,-46.4064068368329,-47.7603290823877,-48.5144093398135,-48.540269195938,-47.7529449855778,-45.9585141543909,-45.9585141543909
0.666841080248894,-29.8229044288966,-29.8229044288966,-30.2551545604811,-31.1528326876577,-32.2648191318972,-33.3737586012905,-34.4219125631386,-35.3804024815989,-36.3307210775266,-37.4736455488656,-42.4027595167908,-44.1894032766798,-45.9723854969229,-47.6749202301255,-49.0426143601771,-49.7993929720963,-49.8173880773947,-49.0059110483917,-47.146271976782,-47.146271976782
0.702051085339193,-31.0204652198396,-31.0204652198396,-31.2626272108202,-32.083271257017,-33.1831423992391,-34.2985700937844,-35.3610151834204,-36.3425287201995,-37.3344002477142,-38.5448644459366,-43.5477007854285,-45.3969730942056,-47.2217801641982,-48.9499056574069,-50.3303663693445,-51.0896376721388,-51.1003549818683,-50.2663671514421,-48.3447223814893,-48.3447223814893
0.739120220730817,-32.2298228614174,-32.2298228614174,-32.2807611721908,-33.0188282080568,-34.1052754754797,-35.22764152533,-36.3054908471874,-37.3116789356371,-38.3475012930766,-39.6276906314518,-44.704682189248,-46.6145782790365,-48.4789466475438,-50.2309304821822,-51.6231986694103,-52.3847679786263,-52.3887654080059,-51.5338537706866,-49.5534734574456,-49.5534734574456
0.778146650723044,-33.4502615520414,-33.4502615520414,-33.309878479086,-33.9598010438533,-35.0314476065528,-36.1612467307879,-37.2556899369357,-38.2882745026107,-39.3704403814315,-40.7222993647533,-45.8734443773465,-47.8417609081294,-49.7434175271362,-51.517584911195,-52.9207502538557,-53.6844340959062,-53.6822393570757,-52.8079278538984,-50.7721113337757,-50.7721113337757
0.819233722807343,-34.6810887066554,-34.6810887066554,-34.3502855197581,-34.9065169595656,-35.9619166475266,-37.0996879954298,-38.2119887859059,-39.2727519627004,-40.4036196103297,-41.8288146259154,-47.0536869725869,-49.0780563662064,-51.014741334161,-52.8094834131204,-54.222685949167,-54.988312114952,-54.980422132538,-54.0881656231738,-52.0002064297905,-52.0002064297905
0.8624902413461,-35.9216385862021,-35.9216385862021,-35.4022660221706,-35.8593315262923,-36.8969690829177,-38.0432956674828,-39.1747879245831,-40.2655588694464,-41.4474205303423,-42.9473065450737,-48.2450734822236,-50.3229989744523,-52.2924855698862,-54.1062657197231,-55.5286965283474,-56.2961039769274,-56.2829847965163,-55.3741648476345,-53.2373196125657,-53.2373196125657
0.908030755701926,-37.171275373842,-37.171275373842,-36.466074408151,-36.8186270246752,-37.8369199055289,-38.9924275230966,-40.1445098807272,-41.2671491058648,-42.502197740243,-44.077790107374,-49.4472368780199,-51.5761272442732,-53.5762391910096,-55.4075974633088,-56.8384985928311,-57.6075372319501,-57.5896243390838,-56.665546623263,-54.4830081066083,-54.4830081066083
0.955975863580522,-38.4293956946893,-38.4293956946893,-37.5419297222606,-37.7848103695137,-38.7821122981052,-39.9474678234256,-41.1215964861257,-42.2779777103066,-43.5682727494412,-45.2202251875695,-50.6597856320997,-52.8369886685108,-54.8656145921896,-56.7131705063183,-58.1518342739256,-58.9223646421894,-58.9000636149521,-57.9619567071607,-55.7368310313083,-55.7368310313083
1.00645253039042,-39.695430596212,-39.695430596212,-38.6300103407106,-38.7583105736713,-39.7329170594126,-40.9088260041269,-42.1065056560503,-43.2984952773423,-44.6459283161406,-46.3745179131947,-51.8823099975555,-54.1051439941536,-56.1602491288887,-58.0227030184633,-59.4684708010075,-60.2403636741344,-60.2140510992232,-59.2630664599281,-56.9983544745521,-56.9983544745521
1.05959442546527,-40.968847022815,-40.968847022815,-39.7304496516746,-39.739575710455,-40.6897317150965,-41.8769349407678,-43.0997076246509,-44.3291420330486,-45.7354034715523,-47.5405232998876,-53.1143883365429,-55.3801709494985,-57.4598062316789,-59.3359393544767,-60.7881999791203,-61.5613359200885,-61.5313605098467,-60.5685734528839,-58.2671560427846,-58.2671560427846
1.11554227603915,-42.2491488303158,-42.2491488303158,-40.8433328714399,-40.7290693488808,-41.6529792544402,-42.8522487400515,-44.1016806413397,-45.370341716766,-46.8368894296589,-48.7180490510619,-54.3555933209711,-56.6616674237395,-58.76397616754,-60.652649781929,-62.1108376137395,-62.8851064840212,-62.8517903397557,-61.8782017971359,-59.54282885719,-59.54282885719
1.17444423991204,-43.5358773942009,-43.5358773942009,-41.9686951221468,-41.7272664560301,-42.6231064375601,-43.8352400170061,-45.1129061593417,-46.422495431729,-47.9505265581361,-49.9068603704875,-55.6054978592843,-57.9492541174594,-60.0724765050321,-61.9726301040792,-63.4362229155236,-64.2115233620344,-64.1751633366714,-63.1917022496871,-60.8249849912807,-60.8249849912807
1.23645629779267,-44.8286118700966,-44.8286118700966,-43.1065208487055,-42.7346487849515,-43.6005816242773,-44.8263966328041,-46.1338635772534,-47.4859756522814,-49.0764025499019,-51.1066856033097,-56.863680634501,-59.2425766982841,-61.3850523391836,-63.2957012177964,-64.7642179130642,-65.5404568430422,-65.5013259635347,-64.5088521484032,-62.1132583663264,-62.1132583663264
1.30174266635737,-46.1269691663191,-46.1269691663191,-44.2567445982153,-43.751699794736,-44.5858920864689,-45.8262178869334,-47.1650246264198,-48.5611205929539,-50.2145518884422,-52.3172225003598,-58.1297311711035,-60.5413075071771,-62.7014763291011,-64.6217086414678,-66.0947068970867,-66.8717989509069,-66.830147867612,-65.8294552232609,-63.4073071374656,-63.4073071374656
1.37047623311903,-47.4306036872662,-47.4306036872662,-45.4192531288672,-44.7788991804663,-45.5795407805724,-46.8352101809642,-48.2068475293882,-49.6482291520644,-51.3649566466846,-53.5381448927541,-59.4032543794255,-61.8451468679119,-64.0215485972047,-65.950522042731,-67.4275959153155,-68.2054629452638,-68.1615213816628,-67.1533413262599,-64.7068156151238,-64.7068156151238
1.44283901425759,-48.7392069033428,-48.7392069033428,-46.5938887611375,-45.8167171231261,-46.5820425763021,-47.8538821986486,-49.2597710853535,-50.7475566377934,-52.5275486026645,-54.7691095680789,-60.6838745542341,-63.1538240556991,-65.3450965340594,-67.2820347909594,-68.7628123333168,-69.5413828946063,-69.4953610761915,-68.4803661170246,-66.0114957738792,-66.0114957738792
1.5190226366246,-50.0525067986118,-50.0525067986118,-47.7804538360599,-46.8656084011798,-47.5939199614115,-48.8827396775652,-50.3242088647446,-51.8593114669434,-53.7022125997845,-56.0097631542066,-61.9712388281585,-64.4670979813878,-66.6719745473714,-68.6161635547675,-70.1003044730585,-70.8795133318627,-70.8316033777689,-69.8104107356819,-67.3210884046978,-67.3210884046978
1.59922884519812,-51.3702672418709,-51.3702672418709,-48.9787161067732,-47.9260065338775,-48.6156982699553,-49.9222798794527,-51.4005437141758,-52.9836529959389,-54.8887910292143,-57.2597488396703,-63.2650200998887,-65.7847576457131,-68.002063788097,-69.9528479604266,-71.4400413376433,-72.2198289996423,-72.1702062646714,-71.1433814892344,-68.6353639671119,-68.6353639671119
1.68367003733188,-52.6922873207652,-52.6922873207652,-50.1884148626085,-48.998318148688,-49.6479005118961,-50.9729858977068,-52.489122782324,-54.1206906014654,-56.0870892703843,-58.5187127878148,-64.5649194714886,-67.1066224143013,-69.3352718809645,-71.292050322966,-72.7820124276206,-73.5623246894801,-73.5111490476069,-72.4792095724392,-69.9541231960457,-69.9541231960457
1.77256982521344,-54.0184006721185,-54.0184006721185,-51.4092675707002,-50.0829177789227,-50.6910419134766,-52.0353209687737,-53.5902532748389,-55.2704840770497,-57.2968818951182,-59.7863101329353,-65.8706682389201,-68.4325421590616,-70.6715326811413,-72.6337554578642,-74.1262276513971,-74.9070151767149,-74.8544322400271,-73.8178508392011,-71.2771975141896,-71.2771975141896
1.86616362802082,-55.3484748351225,-55.3484748351225,-52.6409768182691,-51.1801433002379,-51.7456243084134,-53.1097229766261,-54.7041991308992,-56.4330453553692,-58.5179194230198,-61.0622104778071,-67.1820294853565,-69.7623973056022,-72.0108060733469,-73.9779705775235,-75.4727173294679,-76.2539352500013,-76.2000775193716,-75.1592856356779,-72.604449295579,-72.604449295579
1.96469929534566,-56.6824106474782,-56.6824106474782,-53.8832373480163,-52.2902922046701,-52.8121305471459,-54.1965993534511,-55.8311787853493,-57.6083415082442,-59.7499354103707,-62.3461028413306,-68.4987993286168,-71.0960988197285,-73.3530778244275,-75.3247252731289,-76.8215322893976,-77.6031398318098,-77.5481277774964,-76.5035187016534,-73.9357720197824,-73.9357720197824
2.06843776353393,-58.0201416981187,-58.0201416981187,-55.1357429973789,-53.4136188874886,-53.8910191123436,-55.2963225827122,-56.9713641395633,-58.7962989213289,-60.992653660929,-63.63770003089,-69.8208078726785,-72.4335881591469,-74.6983594952408,-76.6740715789087,-78.1727440456135,-78.9547041835239,-78.8986472554002,-77.8505791421924,-75.2710903491678,-75.2710903491678
2.17765374668214,-59.3616338437632,-59.3616338437632,-56.3981933771249,-54.5503330859848,-54.9827191409527,-56.409226501156,-58.1248808135723,-59.9968084923167,-62.2457953627229,-64.9367424354332,-71.147919909324,-73.7748372093647,-76.0466884126064,-78.0260841121819,-79.5264450550509,-80.3087241858297,-80.2517217541154,-79.2005204670907,-76.6103601543513,-76.6103601543513
2.29263646411905,-60.7068847902665,-60.7068847902665,-57.670300153156,-55.7005995621211,-56.0876260539148,-57.5356035733538,-59.2918096948862,-61.2097316630679,-63.5090859776832,-66.2430012516913,-72.480035410096,-75.1198482155535,-77.3981276969958,-79.3808602788022,-80.8827490364409,-81.6653166819288,-81.6074589101862,-80.5534206910953,-77.9535685053058,-77.9535685053058
2.41369040629926,-62.0559237334772,-62.0559237334772,-58.9517928248131,-56.864539065645,-57.2060979827088,-58.6757032764095,-60.4721897398362,-62.4349070694106,-64.7822617380292,-67.5562811672678,-73.8170898413796,-76.4686537148752,-78.7527663365013,-80.7385205296299,-82.2417913374924,-83.0246198676409,-82.9659885204586,-81.909382483221,-79.3007336378477,-79.3007336378477
2.54113614113684,-63.4088110480933,-63.4088110480933,-60.2424239212019,-58.0422305546072,-58.3384531564384,-59.8297316852202,-61.6660219254297,-63.6721575782042,-66.0650756320404,-68.8764225307732,-75.1590543270023,-77.8213164664876,-80.1107192923813,-82.0992086494217,-83.6037293303468,-84.3867937086481,-84.3274628968998,-83.2685333486818,-80.6519048973812,-80.6519048973812
2.6753111629144,-64.765638006738,-64.765638006738,-61.5419735623033,-59.2337145904366,-59.4849683749039,-60.9978522929612,-62.8732741976456,-64.9212974791378,-67.3573027898798,-70.2033030412333,-76.5059356736045,-79.1779293691592,-81.4721276160866,-83.4630920549941,-84.9687428114512,-85.7520203609496,-85.6920572278234,-84.6310258219303,-82.0071626539388,-82.0071626539388
2.81657078601559,-66.1265265051905,-66.1265265051905,-62.8502533527238,-60.4389977690322,-60.6458786438293,-62.1801880410588,-64.0938872191607,-66.1821396072227,-68.658745205622,-71.5368389872782,-77.8577762644754,-80.5386153491564,-82.8371585521238,-84.8303620746903,-86.3370343774132,-87.1205045660496,-87.0599699172301,-85.9970376440715,-83.3666181747294,-83.3666181747294
2.96528908584767,-67.4916287633945,-67.4916287633945,-64.1671095922341,-61.6580580014754,-61.8213779911834,-63.376824472058,-65.3277806880223,-67.4545021888788,-69.9692357532951,-72.8769860618377,-79.2146538178256,-81.9035271938461,-84.2060055954194,-86.2012341760952,-87.7088297435146,-88.4924739875452,-88.4314228690149,-87.3667718924948,-84.7304134326732,-84.7304134326732
3.12185988944593,-68.8611269656037,-68.8611269656037,-65.4924257986193,-62.8908504208234,-63.0116214222546,-64.5878138618387,-66.5748599799376,-68.7382152274003,-71.2886414718492,-74.2237397709778,-80.5766809958295,-83.272847299379,-85.5788884661065,-87.5759481036988,-89.0843779664686,-89.868179450713,-89.8066616776453,-88.7404570250459,-86.0987208218418,-86.0987208218418
3.28669781838331,-70.2352327969484,-70.2352327969484,-66.826124545097,-64.1373136667902,-64.2167279102152,-65.8131801384737,-67.8350228606485,-70.0331262698691,-72.6168661063514,-75.5771354468606,-81.944004841453,-84.6467872940006,-86.9560529589894,-88.9547678829456,-90.4639515278671,-91.2478950415702,-91.1859556817392,-90.1183467955827,-87.4717427434721,-87.4717427434721
3.46023938674673,-71.614186828001,-71.614186828001,-68.1681686173028,-65.3973762885727,-65.4367842627714,-67.0529243567776,-69.1081660202848,-71.3391054249887,-73.9538519006446,-76.9372478653541,-83.3168060113859,-86.0255874921872,-88.3377706195691,-90.337981642067,-91.8478462298105,-92.6319180169466,-92.569597831981,-91.5007199925327,-88.8497110194933,-88.8497110194933
3.64294415708801,-72.9982576938912,-72.9982576938912,-69.5185614944505,-66.6709630071447,-66.6718496581131,-68.307030472315,-70.3941911969124,-72.6560495280178,-75.2995806408627,-78.3041904593092,-84.6952977656345,-87.4095161292049,-89.7243381937368,-91.7259011985709,-93.2363808497639,-94.020568472663,-93.9579043203449,-92.8878799474145,-90.2328860845707,-90.2328860845707
3.83529595741031,-74.3877410105288,-74.3877410105288,-70.8773471568003,-67.958000590708,-67.921960607905,-69.5754711472009,-71.6930106795522,-73.9838853737589,-76.6540739504871,-79.6781141096891,-86.0797246679152,-88.798868321206,-91.116076794442,-93.1188613536686,-94.6298964981326,-95.414188713366,-95.3512139140284,-94.2801537565799,-91.6215559029044,-91.6215559029044
4.03780416241295,-75.7829579680179,-75.7829579680179,-72.2446092181502,-69.258423118755,-69.1871360835876,-70.8582133222491,-73.0045520095377,-75.322571960807,-78.0173928371729,-81.0592054893573,-87.470360946376,-90.1939646930831,-92.5133307263008,-94.5172188357312,-96.0287556199003,-96.8131422654247,-96.7498869353365,-95.6778911571651,-93.0160345528788,-93.0160345528788
4.25100504238742,-77.184253540928,-77.184253540928,-73.6204693788869,-70.5721764392666,-70.4673825356671,-72.1552233048081,-74.3287617311639,-76.6721017099622,-79.3896364906004,-82.4476849291301,-88.8675084619146,-91.5951496155196,-93.9164659087882,-95.9213508336601,-97.4333405814835,-98.2178124741048,-98.1543038285632,-97.0814629979728,-94.4166604216759,-94.4166604216759
4.47546318333681,-78.5919942573428,-78.5919942573428,-75.0050851933731,-71.8992216578746,-71.7626985438034,-73.4664711472705,-75.6656080765597,-78.0325006373409,-80.7709403303508,-83.8438037734571,-90.2714942320326,-93.0027889946261,-95.3258678409641,-97.3316530634494,-98.8440517863621,-99.6286006286422,-99.5648632573181,-98.491259248352,-95.8237939537436,-95.8237939537436
4.71177298207914,-80.0065654741532,-80.0065654741532,-76.3986471462019,-73.2395375355962,-73.0730788572176,-74.7919341257169,-77.015082504455,-79.4038274791105,-82.1614733044938,-85.2478411945039,-91.6826674623835,-94.4172675628402,-96.7419390562594,-98.7485373168485,-100.261305268679,-101.045923564473,-100.98197968138,-99.907686493752,-97.2378149021628,-97.2378149021628
4.960560220294,-81.4283681155011,-81.4283681155011,-77.8013750361149,-74.5931217116172,-74.3985176184663,-76.1315991693853,-78.3772000474008,-80.7861717809723,-83.5614344442805,-86.6601004391308,-93.1013960464962,-95.8389856289931,-98.1650960252899,-100.172428450516,-101.685529723486,-102.470210701354,-102.406080371644,-101.331164876083,-98.659119041061,-98.659119041061
5.22248372168072,-82.8578148450894,-82.8578148450894,-79.2135136749254,-75.9599907085741,-75.7390106067694,-77.4854641376676,-79.7519984568126,-82.1796509825832,-84.9710486889613,-88.0809044937741,-94.5280625070388,-97.2683552590711,-99.5957654784605,-101.603760787869,-103.11716294611,-103.901900489908,-103.837601835533,-102.762124450825,-100.088114310761,-100.088114310761
5.49823709661639,-84.295325661526,-84.295325661526,-80.635327922119,-77.3401787192347,-77.0945563874321,-78.8535378903871,-81.1395361699871,-83.5844065459754,-86.3905620078791,-89.5105911678328,-95.9630593696918,-98.7057958775051,-101.034380138549,-103.042973924267,-104.556647671557,-105.341436257564,-105.276985643681,-104.20100095126,-101.52521638558,-101.52521638558
5.78855057893406,-85.7413229289507,-85.7413229289507,-82.0670970940544,-78.7337352149255,-78.4651563090601,-80.2358391476649,-82.5398891580848,-85.0005991983236,-87.8202358648497,-90.9495076167757,-97.4067839831655,-100.151729301778,-102.481373876502,-104.490507949217,-106.004426827887,-106.789261467878,-106.724673671727,-105.648230973239,-102.970843677098,-102.970843677098
6.09419295968488,-87.1962258824594,-87.1962258824594,-83.5091088095075,-80.1407214570597,-79.8508133478055,-81.6323941863307,-83.9531467489375,-86.4284033832964,-89.2603410921568,-92.3980043513687,-98.8596328256754,-101.606574250301,-103.937176330893,-105.946798126486,-107.460938244698,-108.24581443442,-108.181102798267,-107.104246621127,-104.425411812824,-104.425411812824
6.41597362300527,-88.6604446783896,-88.6604446783896,-84.961652359856,-81.5612060330355,-81.2515298554471,-83.0432334691769,-85.3794065530668,-87.8680010413268,-90.7111512674671,-93.8564288082226,-100.321995368351,-103.070740393975,-105.402207062003,-107.412269103513,-108.926608888323,-109.711522560879,-109.646699130475,-108.569469686054,-105.889327660635,-105.889327660635
6.75474468948023,-90.1343740918943,-90.1343740918943,-86.425011721032,-82.9952595756513,-82.6673043233307,-84.468387349884,-86.8187686546715,-89.3195748664417,-92.1729357152063,-95.325118587781,-101.794247598116,-104.544622054155,-106.876869343782,-108.887328753784,-110.401848727646,-111.186796211336,-111.121871861223,-110.04430545991,-107.36298300161,-107.36298300161
7.11140327267895,-91.6183869964639,-91.6183869964639,-87.8994583535237,-84.4429488596502,-84.0981273246693,-85.9078810384378,-88.2713292602395,-90.7833012141931,-93.6459522825039,-96.8043944969161,-103.276745334587,-106.028591681886,-108.361543729144,-110.372361788016,-111.887044366559,-112.67202234675,-112.607006893637,-111.529136320691,-108.846747986073,-108.846747986073
7.48689385483796,-93.1128277897197,-93.1128277897197,-89.3852439637387,-85.9043304983108,-85.5439768410051,-87.3617290473872,-89.7371740240627,-92.2593428595854,-95.1304400662876,-98.2945535620129,-104.769817505013,-107.522993282938,-109.856581553648,-111.867723299574,-113.382552608676,-114.167558093339,-114.10246039864,-113.024315254413,-110.340964537223,-110.340964537223
7.88221078798337,-94.6180059542501,-94.6180059542501,-90.8825934222532,-87.3794444850862,-87.0048132123655,-88.8299293662719,-91.2163712901581,-93.7478418232392,-96.6266122898071,-99.7958622021078,-106.273759565622,-109.028135977536,-111.362298567019,-113.373732433911,-114.888694144276,-115.673724432829,-115.60855249539,-114.530159503191,-111.845939891183,-111.845939891183
8.29840092711535,-96.1341899587755,-96.1341899587755,-92.3916980491263,-88.8683078380627,-88.4805739726093,-90.3124576279343,-92.7089655016904,-95.2489124957847,-98.1346495410538,-101.308549767568,-107.788827274154,-110.54428790019,-112.878968898433,-114.890666388279,-116.40574756587,-117.190800221023,-117.125561260948,-116.046944545536,-113.36194047873,-113.36194047873
8.73656640242772,-97.6616017111215,-97.6616017111215,-93.9127094811138,-90.3709086065406,-89.9711688398564,-91.8092615344585,-94.2149710299282,-96.76263529234,-99.6546935897913,-102.832802655532,-109.315231024486,-112.071670651186,-114.406819567608,-116.418754954066,-117.93394392491,-118.719016747216,-118.653717281621,-117.574898621063,-114.889186360184,-114.889186360184
9.19786753790427,-99.2004117685763,-99.2004117685763,-95.4457343284581,-91.8872004879917,-91.4764751255967,-93.3202558009484,-95.7343666635564,-98.2890510591524,-101.186841992395,-104.368759207085,-110.853130948362,-113.610454505389,-115.946025747841,-117.958175808162,-119.47346203615,-120.25855304101,-120.193198952479,-119.114198005848,-116.427846418982,-116.427846418982
9.68352592402023,-100.750735492351,-100.750735492351,-96.9908298090764,-93.4170982794857,-92.9963338048649,-94.8453178519404,-97.2670909751861,-99.8281564322336,-102.731143673536,-105.916505572024,-112.402632970299,-115.160754565117,-117.496706968176,-119.509050740807,-121.024424717273,-121.809532114151,-121.744128712569,-120.664963225745,-117.978034500615,-117.978034500615
10.1948276526863,-102.312630301376,-102.312630301376,-98.5480005156865,-94.960474350971,-94.5305464546378,-96.384284468667,-98.8130387456027,-101.379900313403,-104.287595641197,-107.476072695428,-113.963785970318,-116.722628012364,-119.058924410409,-121.071442975855,-122.586896119797,-123.37201829344,-123.306570371834,-122.22725636348,-119.539806652093,-119.539806652093
10.7331267230012,-103.886094138107,-103.886094138107,-100.117196428229,-96.5171562802647,-96.0788732204027,-97.9369495375403,-100.372058579317,-102.944181584085,-105.856140948126,-109.047434537528,-115.536580166564,-118.296072573059,-120.632679413994,-122.645355696748,-124.160880264687,-124.946015758142,-124.880527643104,-123.801079572668,-121.113159574563,-121.113159574563
11.2998486268327,-105.471065208063,-105.471065208063,-101.69831223255,-98.0869257340889,-97.6410319148025,-99.5030629940757,-101.94395179011,-104.520848124195,-107.436667961222,-110.630507587415,-117.120946778952,-119.881026255126,-122.217913250974,-124.230731840513,-125.746320845056,-126.531468344327,-126.465943941525,-125.386374860987,-122.69803035074,-122.69803035074
11.8964941237207,-107.067422999208,-107.067422999208,-103.291187950316,-99.6695186196989,-99.2166982913351,-101.082330995855,-103.528472576129,-106.109697146033,-109.029010944246,-112.225151675408,-118.716758979386,-121.47736836643,-123.814508177362,-125.827455166405,-127.343102302686,-128.128260622857,-128.06270345811,-126.983025149013,-124.294297453183,-124.294297453183
12.5246432151002,-108.67499053105,-108.67499053105,-104.895610828703,-101.264626471778,-100.805507474712,-102.67441729732,-105.125329444902,-107.710476795536,-110.632951902651,-113.831172032733,-120.323834077914,-123.084921762538,-125.422289711203,-127.435352549574,-128.951052128808,-129.7362202015,-129.67063345784,-128.59085655501,-125.90178298326,-125.90178298326
13.1859593283686,-110.293537730891,-110.293537730891,-106.511318385734,-102.871898983567,-102.407056472047,-104.278945742513,-106.734187793544,-109.322888919555,-112.248223586608,-115.448322494683,-121.941936841701,-124.703456221683,-127.041030034975,-129.054197397588,-130.569944287065,-131.355121149091,-131.289507700204,-130.209641803437,-127.520256038131,-127.520256038131
13.8821937218751,-111.922785789596,-111.922785789596,-108.138002462062,-104.490947543461,-104.020907639495,-105.895503743156,-108.354673502279,-110.946592851931,-113.874513503081,-117.076309698449,-123.570783798779,-126.332692799341,-128.670452375023,-130.683714042639,-132.199503611524,-132.984688394637,-132.919050835025,-131.839104609896,-129.149437058101,-129.149437058101
14.6151901225008,-113.56241231482,-113.56241231482,-109.775314095417,-106.12134960146,-105.646592940359,-107.523646571735,-109.986377363107,-112.58121003594,-115.511468753244,-118.714798092393,-125.210048344005,-127.972308980326,-130.310236176148,-132.323582927676,-133.839410998069,-134.624602919689,-134.558943591873,-133.478924860723,-130.789002972188,-130.789002972188
15.3868896081066,-115.21205707741,-115.21205707741,-111.422869011823,-107.762653665769,-107.283618804833,-109.162902274275,-111.628860141778,-114.226329277971,-117.158701489266,-120.363415551378,-126.859366442584,-129.621944424148,-131.960022867318,-133.97344638255,-135.489309185294,-136.274507540125,-136.208828559191,-135.128744383232,-132.438592937591,-132.438592937591
16.1993357477822,-116.871328137555,-116.871328137555,-113.080253518453,-109.414384719063,-108.931471389247,-110.812776995965,-113.281658060891,-115.881512417683,-118.815794775325,-122.021759383692,-128.51834271731,-131.28120709018,-133.619422005249,-135.632914777031,-137.148808911808,-137.934013064261,-137.868316339992,-136.788173093406,-134.097814459553,-134.097814459553
17.0546800135044,-118.539808140426,-118.539808140426,-114.747030586311,-111.076049845813,-110.589622033075,-112.472760513995,-114.944288494176,-117.546300202858,-120.482308640896,-123.68940251833,-130.186556708948,-132.949679532384,-135.288017585787,-137.301572840717,-138.817495240022,-139.602704617369,-139.536991874209,-138.456795311018,-135.766249681325,-135.766249681325
17.9551874775388,-120.217060585102,-120.217060585102,-116.422745924967,-112.747143875104,-112.257532723778,-114.142331784393,-116.616255675308,-119.220218170935,-122.157786128464,-125.365899675515,-131.8635691132,-134.626925167397,-136.96537432705,-138.978985953875,-140.494933850497,-141.280147936685,-141.214420731752,-140.134176046156,-137.443461647968,-137.443461647968
18.9032428106707,-121.902635893154,-121.902635893154,-118.106933874259,-114.427154865118,-113.934661400139,-115.820964330887,-118.297056246634,-120.902782361742,-123.841759160418,-127.050793345956,-133.548927820341,-136.312494342322,-138.651043750836,-140.664706235817,-142.180677133475,-142.965895463541,-142.900155202873,-141.819867083711,-139.129000370306,-139.129000370306
19.9013565971496,-123.596077131723,-123.596077131723,-119.799122966409,-116.115569283328,-115.620466951711,-117.508131331279,-119.986184501258,-122.593504714299,-125.533754078462,-128.743619432928,-135.242173612098,-138.005930057093,-140.344569917283,-142.358278285846,-143.874269932696,-144.659492087719,-144.593740040939,-143.513412720833,-140.822408543842,-140.822408543842
20.9521719830703,-125.29692527764,-125.29692527764,-121.498841043795,-117.81187676765,-117.314413802367,-119.203310287631,-121.683137203316,-124.291898032295,-127.233296740615,-130.443912442942,-136.942845402039,-139.706773227914,-142.04549469944,-144.059244463505,-145.575254828224,-146.360480430776,-146.294717744321,-145.214355044033,-142.523226809116,-142.523226809116
22.0584716757967,-127.004723941481,-127.004723941481,-123.205619850043,-119.515574385871,-119.015975997314,-120.905987198346,-123.387417903453,-125.997480435189,-128.939917093352,-132.15121014326,-138.650484938172,-141.414567410708,-143.753362516748,-145.767149627195,-147.283176877401,-148.068405587437,-148.002633296498,-146.922238664973,-144.230998472377,-144.230998472377
23.2231853129637,-128.719023501468,-128.719023501468,-124.918999043221,-121.226170341396,-120.724640743157,-122.615660180735,-125.098540697408,-127.709779242981,-130.653153167514,-133.865057635524,-140.364640917431,-143.128862934448,-145.467724477462,-147.481545281228,-148.997587763998,-149.782819275156,-149.717038314464,-148.636614864964,-145.945273636427,-145.945273636427
24.4493972205702,-130.439384625154,-130.439384625154,-126.638529608004,-122.943187101286,-122.439911377977,-124.331842520348,-126.816033403566,-129.428334270764,-132.37255447472,-135.585010822877,-142.084872489802,-144.84922042233,-147.188141908009,-149.201993109371,-150.718049333679,-151.503283369934,-151.437494583487,-150.357045126223,-147.665612719563,-147.665612719563
25.7403545807102,-132.165381180858,-132.165381180858,-128.363776667793,-124.666163946469,-124.161309772027,-126.054065147155,-128.53944015938,-131.152700533294,-134.097684805158,-137.310639272,-143.810752153882,-146.57521370273,-148.914189271356,-150.928067896993,-152.444136517847,-153.229372830506,-153.163576980363,-152.083104051943,-149.391589364513,-149.391589364513
27.0994760305684,-133.896602560265,-133.896602560265,-130.094321717319,-126.394658963475,-125.888378178732,-127.781878557978,-130.268323456051,-132.882450379386,-135.828124447147,-139.041528491044,-145.541868065139,-148.306432131379,-150.645456495872,-152.659359863337,-154.175439667481,-154.960678032469,-154.894875806683,-153.814381696711,-151.122792758811,-151.122792758811
28.5303607154541,-135.632655448484,-135.632655448484,-131.829764311162,-128.12825051189,-127.620680570351,-129.514854219334,-132.002265645748,-134.617175090848,-137.563471863801,-140.777281659253,-147.277825792993,-150.042482361024,-152.381550751026,-154.395476440301,-155.911566333307,-156.696806548725,-156.630998568515,-155.550485343596,-152.858829402817,-152.858829402817
30.0367978198452,-137.373165088174,-137.373165088174,-133.569723254054,-129.866538212119,-129.357803502856,-131.252585495186,-133.740869966099,-136.356485991166,-139.303344872554,-142.517520854548,-149.018249573236,-151.782989605204,-154.122097716613,-156.136043544438,-157.652142539073,-158.437384422992,-158.371571249219,-157.29104077464,-154.599324372015,-154.599324372015
31.6227766016838,-139.117776090806,-139.117776090806,-135.313837345319,-131.609143504575,-131.099356560934,-132.994688150555,-135.483761133182,-138.100015115631,-141.04738137981,-144.261887831743,-150.762783108701,-153.527598449186,-155.866742398617,-157.880706395332,-159.396813601053,-160.182056989541,-160.116239128553,-159.035693087857,-156.343922126624,-156.343922126624


==> figures/Margins.csv <==
0,45.3433557590972,-13.1478233023565,17.0880072564873
0.01,45.3433557590972,-13.1478233023565,17.0880072564873
10.4917647058824,44.0349238307817,-13.2891823373873,22.7058640323295
20.9735294117647,44.0702169495044,-13.6332174146324,27.3332813964133
31.4552941176471,44.3617491302082,-13.9509808231279,29.1813394345624
41.9370588235294,44.8318934243346,-14.2315825553214,29.0912582581866
52.4188235294118,45.5064917651027,-14.523545983679,28.3726118365191
62.9005882352941,46.3455297931601,-14.8962284841747,27.266068362587
73.3823529411765,47.1431890563643,-15.4053092147173,25.5100989290959
83.8641176470588,47.5416828729945,-16.065429703022,23.1306619755768
94.3458823529412,49.3856805959433,-15.2878074578714,24.1894286316013
104.827647058824,49.0898800546284,-15.7874943707894,22.0867468318988
115.309411764706,48.3300881821052,-16.2809880019181,20.3547921575387
125.791176470588,47.3951079393053,-16.6674016332172,19.114868325546
136.272941176471,46.7413894390307,-16.9282174339131,18.517346849756
146.754705882353,46.6516263840857,-17.1042289646527,18.6081747927111
157.236470588235,47.1280907780432,-17.2274383814984,19.3454364945604
167.718235294118,48.0597447611434,-17.2927165670788,20.8120559871109
178.2,49.3690203973296,-17.311791927827,23.5256996987108
180,49.3690203973296,-17.311791927827,23.5256996987108


==> figures/RampResultsDist1dot0.csv <==
0,0,0,0,0
1.67224080267559,0,-0.0335561069668827,-0.0335561069668827,-0.0335561069668827
3.34448160535117,0,-0.134339282500944,-0.134339282500944,-0.134339282500944
5.01672240802676,0,-0.301398148698643,-0.301782026961095,-0.301810715205342
6.68896321070234,0,-0.531661913218952,-0.534695513895407,-0.536942605969265
8.36120401337793,0,-0.817508195910656,-0.825803614132617,-0.838599446729695
10.0334448160535,0,-1.15055479200088,-1.1662917935082,-1.20484923765026
11.7056856187291,0,-1.52596315636252,-1.55079957071906,-1.63926480829688
13.3779264214047,0,-1.93202252304865,-1.96682434439354,-2.13291743395692
15.0501672240803,0,-2.36332667794208,-2.40854064242788,-2.68659876692514
16.7224080267559,0,-2.81192496841559,-2.86767239285036,-3.29572749727796
18.3946488294314,0,-3.2718600998569,-3.33814866119073,-3.96192590483718
20.066889632107,0.0668896321070243,-3.73583522374562,-3.81270675764802,-4.67317525430091
21.7391304347826,1.73913043478261,-4.18942080494462,-4.28721286264977,-5.43341206181481
23.4113712374582,3.41137123745819,-4.57773196267549,-4.79005304648944,-6.22655523787182
25.0836120401338,5.08361204013378,-4.87386477457262,-5.33775484451289,-7.03810231548808
26.7558528428094,6.75585284280936,-5.07991262325624,-5.92632132762689,-7.85569329205039
28.428093645485,8.42809364548495,-5.1895173082626,-6.54751351418484,-8.667761017037
30.1003344481605,10.1003344481605,-5.20906622621095,-7.18671462046596,-9.46477662671217
31.7725752508361,11.7725752508361,-5.13343244732257,-7.83167557073438,-10.236573214296
33.4448160535117,13.4448160535117,-4.96296158864873,-8.46937972688803,-10.9745548782043
35.1170568561873,15.1170568561873,-4.69847612774774,-9.08865119725854,-11.6716552395865
36.7892976588629,16.7892976588629,-4.34327194101961,-9.68066224769798,-12.3231384843937
38.4615384615385,18.4615384615385,-3.89750449853354,-10.2375014428033,-12.9238471925642
40.133779264214,20.133779264214,-3.33735868863898,-10.7395268327403,-13.4535101286631
41.8060200668896,21.8060200668896,-2.72514674915187,-11.2136892002847,-13.9488937943844
43.4782608695652,23.4782608695652,-1.9880639064832,-11.6145436161947,-14.3577541545699
45.1505016722408,25.1505016722408,-1.16982292846878,-11.96137939499,-14.7061314920784
46.8227424749164,26.8227424749164,-0.288584824848176,-12.2662844560217,-15.0075602820334
48.494983277592,28.494983277592,0.733951579686579,-12.469052824312,-15.198245626255
50.1672240802676,30.1672240802676,1.81671364426956,-12.6259636761629,-15.3401524389658
51.8394648829431,31.8394648829431,2.98303765953851,-12.7191466060496,-15.414311124033
53.5117056856187,33.5117056856187,4.29883803686731,-12.6942747089756,-15.3646988770268
55.1839464882943,35.1839464882943,5.64406977513794,-12.6461582388112,-15.2907165762826
56.8561872909699,36.8561872909699,7.0733078717568,-12.5299879113327,-15.1462913703771
58.5284280936455,38.5284280936455,8.63278301800051,-12.308312074909,-14.8926568579905
60.2006688963211,40.2006688963211,10.1922581642442,-12.0866362384853,-14.6390223456039
61.8729096989967,41.8729096989967,11.9509454974589,-11.7030877739049,-14.2192014565594
63.5451505016722,43.5451505016722,13.7204006057622,-11.3107898041888,-13.7903978965557
65.2173913043478,45.2173913043478,15.5935416270654,-10.835944009133,-13.2769925796893
66.8896321070234,46.8896321070234,17.5681801208765,-10.2802926794526,-12.6807711478576
68.561872909699,48.561872909699,19.5552039376697,-9.71515003370591,-12.0747990420064
70.2341137123746,50.2341137123746,21.7297805196307,-9.00627899461137,-11.3211710472254
71.9063545150502,51.9063545150502,23.9043571015917,-8.29740795551684,-10.5675430524444
73.5785953177258,53.5785953177258,26.2116789796077,-7.49211809114807,-9.71469399032956
75.2508361204013,55.2508361204013,28.6008597659385,-6.62737045303895,-8.8006591197895
76.9230769230769,56.9230769230769,30.9900405522692,-5.76262281492982,-7.88662424924943
78.5953177257525,58.5953177257525,33.5277997940017,-4.79702450950398,-6.86886791872274
80.2675585284281,60.2675585284281,36.1442352875079,-3.77802308804833,-5.79618831094046
81.9397993311037,61.9397993311037,38.7606707810141,-2.75902166659267,-4.72350870315817
83.6120401337793,63.6120401337793,41.5164708314727,-1.65307225932563,-3.56149588556682
85.2842809364548,65.2842809364548,44.3351667001971,-0.507882855650946,-2.35916660981627
86.9565217391304,66.9565217391304,47.1771601811802,0.651159599645995,-1.14255671926739
88.628762541806,68.628762541806,50.1428494528123,1.88553801014198,0.151662637424253
90.3010033444816,70.3010033444816,53.1534347768464,3.15453593620764,1.4809338218959
91.9732441471572,71.9732441471572,56.2020079292062,4.46312066824815,2.84924405613428
93.6454849498328,73.6454849498328,59.2692736595815,5.7998409864994,4.24465172244223
95.3177257525084,75.3177257525084,62.3494969283451,7.17320346701366,5.67388744678224
96.9899665551839,76.9899665551839,65.4314398628909,8.57626012503647,7.12909045915659
98.6622073578595,78.6622073578595,68.5095769024104,10.0093796787646,8.60954961682314
100.334448160535,80.3344481605351,71.5719744945386,11.481279475051,10.120324689478
102.006688963211,82.0066889632107,74.5940417138512,13.00885306634,11.6672830640435
103.678929765886,83.6789297658863,77.6072810775167,14.5486130122622,13.2221615480405
105.351170568562,85.3511705685619,80.5742265263025,16.1348911347692,14.8005637400426
107.023411371237,87.0234113712375,83.4932954255292,17.7692777353009,16.4032938372361
108.695652173913,88.695652173913,86.392922154435,19.4204616518411,18.0123366153141
110.367892976589,90.3678929765886,89.1925485949762,21.1580421186063,19.6538485004105
112.040133779264,92.0401337792642,91.9921750355173,22.8956225853714,21.2953603855069
113.71237458194,93.7123745819398,94.681193815348,24.7251964895657,22.9624448295522
115.384615384615,95.3846153846154,97.34818948997,26.5730872186345,24.63462102902
117.056856187291,97.056856187291,99.9462568408113,28.4796590080928,26.3186971095654
118.729096989967,98.7290969899666,102.476795684622,30.4437201456415,28.0144314048903
120.401337792642,100.401337792642,104.979968071423,32.4319974000529,29.7136460106266
122.073578595318,102.073578595318,107.355286041464,34.5334108743528,31.4291204141752
123.745819397993,103.745819397993,109.730604011505,36.6348243486526,33.1445948177237
125.418060200669,105.418060200669,112.09668971842,38.7442068651503,34.8608458660939
127.090301003344,107.090301003344,114.305122080405,40.9896715254643,36.5903591722959
128.76254180602,108.76254180602,116.513554442389,43.2351361857784,38.319872478498
130.434782608696,110.434782608696,118.721986804373,45.4806008460925,40.0493857847001
132.107023411371,112.107023411371,120.791371946335,47.8178136947118,41.7850967579961
133.779264214047,113.779264214047,122.850984900798,50.1614745722726,43.5212433010568
135.451505016722,115.451505016722,124.91059785526,52.5051354498334,45.2573898441174
137.123745819398,117.123745819398,126.87783431627,54.8589507000286,46.9944982957955
138.795986622074,118.795986622074,128.823871888613,57.2150962120351,48.7318274897093
140.468227424749,120.468227424749,130.733763992903,59.539620382915,50.4686126666822
142.140468227425,122.140468227425,132.603329333078,61.8288652661484,52.2047908950104
143.8127090301,123.8127090301,134.439415417088,64.0580705142864,53.9397580040603
145.484949832776,125.484949832776,136.248302040652,66.2384979260236,55.6737411667902
147.157190635452,127.157190635452,138.026673798572,68.345084001667,57.4061970037812
148.829431438127,128.829431438127,139.781359211365,70.3917378384374,59.1373898503941
150.501672240803,130.501672240803,141.50642507024,72.3533825500483,60.8666761411487
152.173913043478,132.173913043478,143.208192038044,74.2479551006259,62.5942259361969
153.846153846154,133.846153846154,144.887879137453,76.0819054628106,64.3199829329627
155.518394648829,135.518394648829,146.546747048838,77.8588584944941,66.0439284763043
157.190635451505,137.190635451505,148.185688511449,79.583624899865,67.766054570433
158.862876254181,138.862876254181,149.809275930827,81.274995066299,69.4867335054075
160.535117056856,140.535117056856,151.418438805738,82.9424893779977,71.2060464544116
162.207357859532,142.207357859532,153.014423116558,84.5962151123602,72.9241171176288
163.879598662207,143.879598662207,154.596050429627,86.2488937473772,74.64089279346
165.551839464883,145.551839464883,156.166256960365,87.9139046205687,76.3567411258249
167.224080267559,147.224080267559,157.72546134816,89.6183544084915,78.0718536759366
168.896321070234,148.896321070234,159.274683619574,91.389093524884,79.7865323332513
170.56856187291,150.56856187291,160.815615804015,93.227030146836,81.5011377571909
172.240802675585,152.240802675585,162.350717805385,95.1184268905605,83.2159239441122
173.913043478261,153.913043478261,163.87966982668,97.0723813151964,84.9311534425331
175.585284280936,155.585284280936,165.403176688275,99.0901571729061,86.647142303856
177.257525083612,157.257525083612,166.92193443093,101.173861074828,88.3642722908282
178.929765886288,158.929765886288,168.436886250858,103.321182194848,90.0828512001359
180.602006688963,160.602006688963,169.948685950484,105.533079568199,91.80324921549
182.274247491639,162.274247491639,171.458169476456,107.80173210015,93.5254809524615
183.946488294314,163.946488294314,172.965434816769,110.14663775404,95.2506822241087
185.61872909699,165.61872909699,174.471383566206,112.574309616355,96.9798024603212
187.290969899666,167.290969899666,175.976920504938,115.067035270955,98.712447894211
188.963210702341,168.963210702341,177.482489102989,117.624776683456,100.448962834119
190.635451505017,170.635451505017,178.988393133284,120.236384785125,102.188944747018
192.307692307692,172.307692307692,180.494950593685,122.910342809559,103.93317831083
193.979933110368,173.979933110368,182.002505994968,125.64964306674,105.68216412905
195.652173913043,175.652173913043,183.511571510774,128.462757956798,107.436909992219
197.324414715719,177.324414715719,185.02294743523,131.362593588801,109.199039813102
198.996655518395,178.996655518395,186.535577777243,134.303717408084,110.964888921649
200.66889632107,180,188.049601393893,137.322831223116,112.737630461869
202.341137123746,180,189.537031537885,140.425525181464,114.512391141021
204.013377926421,180,190.952258268609,143.598954979505,116.278097143321
205.685618729097,180,192.254505424392,146.816736944858,118.024835434425
207.357859531773,180,193.435438790868,150.055434582886,119.748580553095
209.030100334448,180,194.452843785906,153.295403405905,121.437939453177
210.702341137124,180,195.310077585666,156.494131282963,123.089332514674
212.374581939799,180,195.993486958318,159.624503105107,124.695018097142
214.046822742475,180,196.521903532979,162.691925218389,126.255724501704
215.719063545151,180,196.858704073762,165.670009451094,127.753746034839
217.391304347826,180,197.061269588438,168.554544932727,129.202172872648
219.063545150502,180,197.123093608819,171.32680025617,130.592981740766
220.735785953177,180,197.063859854544,174.010081188214,131.928805631444
222.408026755853,180,196.893326707397,176.612042233255,133.208486795286
224.080267558528,180,196.607473552186,179.101129032255,134.422117881296
225.752508361204,180,196.234423777065,181.447650592837,135.578653838825
227.42474916388,180,195.776471706527,183.56995060303,136.671121452391
229.096989966555,180,195.25257331105,185.474213822885,137.705375540408
230.769230769231,180,194.659802278382,187.131933797359,138.673406748862
232.441471571906,180,194.012758958452,188.599093157769,139.58550838578
234.113712374582,180,193.320886621524,189.896156199238,140.443599006544
235.785953177258,180,192.594963240182,191.050295169693,141.25333598996
237.458193979933,180,191.838198617357,192.059026353629,142.010816187818
239.130434782609,180,191.057754153713,192.930262884745,142.716790656058
240.802675585284,180,190.259398254231,193.658671960563,143.368581673113
242.47491638796,180,189.45218704829,194.262807007189,143.972730833998
244.147157190635,180,188.642189230775,194.750604160354,144.531115704765
245.819397993311,180,187.83471836418,195.131592528208,145.045617668429
247.491638795987,180,187.034381405621,195.41563781487,145.51810331667
249.163879598662,180,186.24988584352,195.597080559728,145.942349350021
250.836120401338,180,185.478919551253,195.710793589811,146.333379038219
252.508361204013,180,184.718640461337,195.787091600306,146.704741595755
254.180602006689,180,183.987274683399,195.764896951759,147.024740006356
255.852842809365,180,183.281794089968,195.662112635923,147.30361569057
257.52508361204,180,182.611837814153,195.479644803796,147.541987315545
259.197324414716,180,181.959870843156,195.26414702148,147.762174641496
260.869565217391,180,181.333805712526,195.003260365255,147.957269333063
262.541806020067,180,180.737514856002,194.696887991966,148.125877742796
264.214046822742,180,180.188452810516,194.335688912462,148.258095025835
265.886287625418,180,179.643689485594,193.969499559345,148.387000023826
267.558528428094,180,179.103980737297,193.598993986365,148.512428488749
269.230769230769,180,178.637688122374,193.165796679407,148.587361405914
270.903010033445,180,178.171395507452,192.73259937245,148.662294323078
272.57525083612,180,177.716097470908,192.292379213994,148.730280726757
274.247491638796,180,177.310215231209,191.824390918496,148.767934357175
275.919732441472,180,176.929366435859,191.352417448257,148.793646976024
277.591973244147,180,176.57850923754,190.88103840058,148.862908175749
279.264214046823,180,176.25439007798,190.41540674261,149.008923391699
280.936454849498,180,175.95752166062,189.961594580904,149.235311533068
282.608695652174,180,175.685030191105,189.52184244915,149.535717330139
284.280936454849,180,175.436793517154,189.095269008267,149.912104755008
285.953177257525,180,175.213148247396,188.680354187758,150.368139986911
287.625418060201,180,175.013976207454,188.275528935607,150.906758551774
289.297658862876,180,174.835441412305,187.878256687538,151.517974676677
290.969899665552,180,174.67795156186,187.488281849883,152.206044500537
292.642140468227,180,174.540691442727,187.105292031236,152.971226456716
294.314381270903,180,174.420869283097,186.728508896397,153.805448766266
295.986622073579,180,174.325868965082,186.361226783872,154.738372052298
297.658862876254,180,174.24906379147,186.00153253165,155.731381502533
299.33110367893,180,174.18520913697,185.647664409929,156.759638240528
301.003344481605,180,174.139702325232,185.302832074405,157.827172825633
302.675585284281,180,174.107839675842,184.965466406683,158.915151895188
304.347826086957,180,174.089201351773,184.635869901037,160.017484636765
306.020066889632,180,174.083590759694,184.314534571083,161.128094940766
307.692307692308,180,174.102144516688,184.010888891248,162.235353208418
309.364548494983,180,174.120698273682,183.707243211414,163.34261147607
311.036789297659,180,174.151039760564,183.414104232615,164.434740252072
312.709030100334,180,174.198764111388,183.136459038991,165.504558210182
314.38127090301,180,174.246488462212,182.858813845366,166.574376168292
316.053511705686,180,174.312923992288,182.602068476114,167.595046861494
317.725752508361,180,174.384781909053,182.351379749683,168.601474974284
319.397993311037,180,174.459497060309,182.104645458518,169.596481618273
321.070234113712,180,174.550853101634,181.880942291595,170.524968203311
322.742474916388,180,174.642209142959,181.657239124673,171.453454788349
324.414715719064,180,174.741491892104,181.447139741475,172.337794605074
326.086956521739,180,174.848157544215,181.249710866321,173.181016303904
327.759197324415,180,174.954823196326,181.052281991168,174.024238002734
329.43143812709,180,175.07322092917,180.881015798772,174.775239496735
331.103678929766,180,175.193083796389,180.713016873855,175.514724278979
332.775919732441,180,175.312946663607,180.545017948938,176.254209061222
334.448160535117,180,175.435634191975,180.386106515981,176.959458843288
336.120401337793,180,175.564687178507,180.247674017246,177.587559031176
337.792642140468,180,175.69374016504,180.109241518512,178.215659219063
339.464882943144,180,175.823580014331,179.975496577105,178.825058963306
341.137123745819,180,175.956364543179,179.859293899666,179.364475964763
342.809364548495,180,176.089741538822,179.751995224549,179.870364712955
344.481605351171,180,176.223330818683,179.651696801549,180.351759541429
346.153846153846,180,176.357019061039,179.559009147603,180.807494503347
347.826086956522,180,176.490306321586,179.478889599686,181.22413242641
349.498327759197,180,176.622562810018,179.409369541626,181.608003307955
351.170568561873,180,176.754006835308,179.34799486993,181.966699763756
352.842809364548,180,176.885450860599,179.286620198234,182.325396219558
354.515050167224,180,177.016068258476,179.230119552101,182.667990815772
356.1872909699,180,177.143344079701,179.193321773043,182.945494904162
357.859531772575,180,177.270619900925,179.156523993984,183.222998992553
359.531772575251,180,177.397895722149,179.119726214926,183.500503080944
361.204013377926,180,177.519943416809,179.09888139168,183.714807847448
362.876254180602,180,177.640998341327,179.081065878842,183.917111680343
364.548494983278,180,177.762053265844,179.063250366004,184.119415513238
366.220735785953,180,177.879299786658,179.051502514412,184.289391205823
367.892976588629,180,177.992461808671,179.046262206925,184.424695088235
369.565217391304,180,178.105623830685,179.041021899437,184.559998970648
371.23745819398,180,178.21745253766,179.036798892424,184.687203124491
372.909698996655,180,178.319914326602,179.039722711094,184.757504377356
374.581939799331,180,178.422376115543,179.042646529764,184.827805630221
376.254180602007,180,178.524837904485,179.045570348434,184.898106883085
377.926421404682,180,178.627299693426,179.048494167104,184.96840813595
379.598662207358,180,178.720360579604,179.055660331944,184.994454736065
381.270903010033,180,178.809783502856,179.064468200617,185.003375663247
382.943143812709,180,178.899206426107,179.073276069289,185.012296590429
384.615384615385,180,178.988629349359,179.082083937962,185.021217517611
386.28762541806,180,179.073766905065,179.091966072767,185.015002041314
387.959866220736,180,179.149687313774,179.104158783911,184.976230558005
389.632107023411,180,179.225607722483,179.116351495055,184.937459074695
391.304347826087,180,179.301528131192,179.1285442062,184.898687591386
392.976588628763,180,179.377448539901,179.140736917344,184.859916108077
394.648829431438,180,179.441162925404,179.154657277823,184.788953046866
396.321070234114,180,179.503725318189,179.168740692182,184.714951775531
397.993311036789,180,179.566287710975,179.182824106541,184.640950504196
399.665551839465,180,179.628850103761,179.196907520901,184.566949232861
401.33779264214,180,179.683188004152,179.211687136284,184.477665210542
403.010033444816,180,179.729628520757,179.227135263038,184.373706270423
404.682274247492,180,179.776069037362,179.242583389792,184.269747330304
406.354515050167,180,179.822509553966,179.258031516546,184.165788390186
408.026755852843,180,179.868950070571,179.2734796433,184.061829450067
409.698996655518,180,179.915390587176,179.288927770054,183.957870509948
411.371237458194,180,179.961831103781,179.304375896808,183.85391156983
413.04347826087,180,179.997592912647,179.320300657473,183.739788073468
414.715719063545,180,180.026513560294,179.336530766829,183.619152799683
416.387959866221,180,180.055434207941,179.352760876186,183.498517525898
418.060200668896,180,180.084354855588,179.368990985542,183.377882252113
419.732441471572,180,180.113275503235,179.385221094898,183.257246978327
421.404682274247,180,180.142196150882,179.401451204254,183.136611704542
423.076923076923,180,180.171116798529,179.417681313611,183.015976430757
424.749163879599,180,180.189937732739,179.433953316011,182.89550656485
426.421404682274,180,180.204611254804,179.450242521644,182.775104623111
428.09364548495,180,180.21928477687,179.466531727277,182.654702681373
429.765886287625,180,180.233958298935,179.482820932911,182.534300739635
431.438127090301,180,180.248631821,179.499110138544,182.413898797896
433.110367892977,180,180.263305343066,179.515399344177,182.293496856158
434.782608695652,180,180.277978865131,179.53168854981,182.17309491442
436.454849498328,180,180.283998227687,179.546608553705,182.061688176783
438.127090301003,180,180.287964731315,179.561203768347,181.952415197488
439.799331103679,180,180.291931234944,179.575798982988,181.843142218193
441.471571906355,180,180.295897738572,179.590394197629,181.733869238898
443.14381270903,180,180.299864242201,179.60498941227,181.624596259603
444.816053511706,180,180.303830745829,179.619584626911,181.515323280308
446.488294314381,180,180.307797249458,179.634179841552,181.406050301012
448.160535117057,180,180.305050944983,179.645943371755,181.312275257738
449.832775919732,180,180.301621594638,179.657418770623,181.220077170193
451.505016722408,180,180.298192244293,179.668894169491,181.127879082648
453.177257525084,180,180.294762893947,179.680369568358,181.035680995102
454.849498327759,180,180.291333543602,179.691844967226,180.943482907557
456.521739130435,180,180.287904193257,179.703320366094,180.851284820012
458.19397993311,180,180.284442277217,179.714781853723,180.759225389525
459.866220735786,180,180.276373762337,179.724275519181,180.686779771567
461.538461538462,180,180.268305247456,179.73376918464,180.614334153609
463.210702341137,180,180.260236732576,179.743262850099,180.541888535651
464.882943143813,180,180.252168217696,179.752756515557,180.469442917693
466.555183946488,180,180.244099702815,179.762250181016,180.396997299735
468.227424749164,180,180.236031187935,179.771743846474,180.324551681777
469.899665551839,180,180.227962673055,179.781237511933,180.252106063819
471.571906354515,180,180.217955955627,179.790098900337,180.196261403275
473.244147157191,180,180.207555122426,179.79883172098,180.143792395689
474.916387959866,180,180.197154289225,179.807564541624,180.091323388103
476.588628762542,180,180.186753456023,179.816297362268,180.038854380517
478.260869565217,180,180.176352622822,179.825030182912,179.986385372931
479.933110367893,180,180.165951789621,179.833763003555,179.933916365345
481.605351170569,180,180.15555095642,179.842495824199,179.881447357759
483.277591973244,180,180.144802034283,179.85002192575,179.840761437174
484.94983277592,180,180.133869783603,179.856912482668,179.80628133345
486.622073578595,180,180.122937532922,179.863803039587,179.771801229726
488.294314381271,180,180.112005282241,179.870693596505,179.737321126002
489.966555183946,180,180.10107303156,179.877584153423,179.702841022278
491.638795986622,180,180.090140780879,179.884474710342,179.668360918554
493.311036789298,180,180.079208530198,179.89136526726,179.63388081483
494.983277591973,180,180.068607716507,179.896823617081,179.606578028003
496.655518394649,180,180.058367372582,179.90072430323,179.587081267147
498.327759197324,180,180.048127028657,179.904624989378,179.567584506291
500,180,180.037886684733,179.908525675526,179.548087745435


==> figures/RampResultsDist1dot6.csv <==
0,0,0,0,0
1.67224080267559,0,-0.053916553557265,-0.053916553557265,-0.053916553557265
3.34448160535117,0,-0.214196310668474,-0.214211893339395,-0.214211893339395
5.01672240802676,0,-0.481534385726761,-0.483354429758615,-0.484004668750533
6.68896321070234,0,-0.843182057955503,-0.850712643939092,-0.8584239743573
8.36120401337793,0,-1.29211612176152,-1.30949570560488,-1.34068467727093
10.0334448160535,0,-1.81197199126795,-1.84252513216146,-1.92225389933239
11.7056856187291,0,-2.39574723467891,-2.44218633747861,-2.60680080666907
13.3779264214047,0,-3.02870030363646,-3.09291659901915,-3.38704278042079
15.0501672240803,0,-3.69796196841707,-3.78139502134234,-4.25545850123635
16.7224080267559,0,-4.39390182394969,-4.49810847324667,-5.2160552823811
18.3946488294314,0,-5.10437237577206,-5.23092719568265,-6.25332530987634
20.066889632107,0.0668896321070243,-5.81938627138096,-5.9703478354931,-7.36009217431172
21.7391304347826,1.73913043478261,-6.52190738444405,-6.71017800741664,-8.543599672258
23.4113712374582,3.41137123745819,-7.17402912798806,-7.49375179031639,-9.78114047207907
25.0836120401338,5.08361204013378,-7.77109364237869,-8.35044082901341,-11.0560908682936
26.7558528428094,6.75585284280936,-8.31054412803523,-9.28468378393687,-12.3546392905038
28.428093645485,8.42809364548495,-8.79343536928717,-10.2837356891847,-13.6625214877966
30.1003344481605,10.1003344481605,-9.21980081972059,-11.3321139225942,-14.9675797744927
31.7725752508361,11.7725752508361,-9.58685762049782,-12.4151724621975,-16.2580113614316
33.4448160535117,13.4448160535117,-9.89970038761487,-13.5151593337107,-17.5255854030383
35.1170568561873,15.1170568561873,-10.1456517234868,-14.6182803538565,-18.7538828344
36.7892976588629,16.7892976588629,-10.3422895781132,-15.7125657061167,-19.9463077855399
38.4615384615385,18.4615384615385,-10.4815739078432,-16.7872381872482,-21.0912065671793
40.1337792642141,20.133779264214,-10.563383188854,-17.8322556403433,-22.1822399164407
41.8060200668896,21.8060200668896,-10.5811738995829,-18.8333773188111,-23.2064469832589
43.4782608695652,23.4782608695652,-10.5409849849656,-19.7859071720566,-24.16494669684
45.1505016722408,25.1505016722408,-10.4343499314665,-20.6747022910526,-25.0459627939184
46.8227424749164,26.8227424749164,-10.2793020392906,-21.5122493388725,-25.8698415194885
48.494983277592,28.494983277592,-10.0634442262478,-22.2825782546572,-26.6214482710646
50.1672240802676,30.1672240802676,-9.77590915005785,-22.9704502017222,-27.2867013577088
51.8394648829431,31.8394648829431,-9.4535019545072,-23.6176782385972,-27.90955025518
53.5117056856187,33.5117056856187,-9.05444261206266,-24.1746373389242,-28.438328850695
55.1839464882943,35.1839464882943,-8.60849975431239,-24.6756015881984,-28.9088333526633
56.8561872909699,36.8561872909699,-8.11567116169012,-25.1203229897608,-29.3208259555
58.5284280936455,38.5284280936455,-7.55278544390781,-25.4799825184552,-29.644404364177
60.2006688963211,40.2006688963211,-6.91308907461263,-25.744261134877,-29.8689164580164
61.8729096989967,41.8729096989967,-6.24203403035057,-25.9695995917365,-30.0529837918391
63.5451505016722,43.5451505016722,-5.53742854888166,-26.1524548681343,-30.192952368462
65.2173913043478,45.2173913043478,-4.73144730563782,-26.206943269449,-30.1996724548519
66.8896321070234,46.8896321070234,-3.92546606239397,-26.2614316707637,-30.2063925412418
68.561872909699,48.561872909699,-3.01609965238838,-26.1813277516124,-30.0735259739548
70.2341137123746,50.2341137123746,-2.078788789859,-26.0648442547408,-29.9029298876392
71.9063545150502,51.9063545150502,-1.10006991108459,-25.8928233884165,-29.6747887046282
73.5785953177258,53.5785953177258,-0.0356549096514661,-25.6058649410062,-29.3275548407306
75.2508361204013,55.2508361204013,1.02876009178165,-25.3189064935959,-28.9803209768331
76.9230769230769,56.9230769230769,2.22145109737697,-24.8539351539113,-28.4488116737792
78.5953177257525,58.5953177257525,3.43427503576285,-24.3610246714429,-27.8883803205279
80.2675585284281,60.2675585284281,4.64709897414873,-23.8681141889745,-27.3279489672766
81.9397993311037,61.9397993311037,5.89675043129081,-23.3223704905505,-26.7128700986835
83.6120401337793,63.6120401337793,7.22999312944996,-22.6564358571421,-25.973356396048
85.2842809364548,65.2842809364548,8.62214680319153,-21.9041978765519,-25.1438830575246
86.9565217391304,66.9565217391304,10.0585032905601,-21.0877105658573,-24.2474262239006
88.628762541806,68.628762541806,11.5225904085465,-20.2312662434873,-23.309323818701
90.3010033444816,70.3010033444816,13.037250053647,-19.3026613079315,-22.2960803415836
91.9732441471572,71.9732441471572,14.5912402216062,-18.3189047675362,-21.2254979604699
93.6454849498328,73.6454849498328,16.1806998121185,-17.2860219171687,-20.1038969910509
95.3177257525084,75.3177257525084,17.807701864445,-16.2018722610787,-18.9291232010887
96.9899665551839,76.9899665551839,19.506047343535,-15.022765691944,-17.6561013147531
98.6622073578595,78.6622073578595,21.204392822625,-13.8436591228093,-16.3830794284174
100.334448160535,80.3344481605351,22.9203717101487,-12.6422108768175,-15.0870606341591
102.006688963211,82.0066889632107,24.718813017118,-11.3362820515293,-13.6834970805194
103.678929765886,83.6789297658863,26.5172543240874,-10.0303532262411,-12.2799335268798
105.351170568562,85.3511705685619,28.3390316386777,-8.69696128522917,-10.8483595047535
107.023411371237,87.0234113712375,30.2271627486542,-7.28548049581608,-9.33714028689295
108.695652173913,88.695652173913,32.1152938586307,-5.87399970640299,-7.82592106903235
110.367892976589,90.3678929765886,34.0307135970016,-4.43323242709439,-6.28525121024412
112.040133779264,92.0401337792642,35.9981245914487,-2.93666749560129,-4.68847095294264
113.71237458194,93.7123745819398,37.9655355858959,-1.44010256410818,-3.09169069564116
115.384615384615,95.3846153846154,39.9625823024674,0.0855251791848041,-1.46711199450842
117.056856187291,97.056856187291,41.9991989856093,1.64995793240934,0.194583517495253
118.729096989967,98.7290969899665,44.0358156687512,3.21439068563385,1.85627902949891
120.401337792642,100.401337792642,46.1044490581337,4.81151057059856,3.54252745476233
122.073578595318,102.073578595318,48.2035682001714,6.43975457575697,5.25215473839353
123.745819397993,103.745819397993,50.302687342209,8.06799858091539,6.96178202202473
125.418060200669,105.418060200669,52.416516561415,9.71635545726218,8.67969804847744
127.090301003344,107.090301003344,54.5666528441775,11.4143544452162,10.4180721533604
128.76254180602,108.76254180602,56.71678912694,13.1123534331702,12.1564462582434
130.434782608696,110.434782608696,58.8830790169007,14.8445645263401,13.9011176602718
132.107023411371,112.107023411371,61.0736175498767,16.6352412278737,15.6525292720351
133.779264214047,113.779264214047,63.2772060461952,18.4634874296872,17.4054748507642
135.451505016722,115.451505016722,65.4926287646625,20.3274498497202,19.1586161337063
137.123745819398,117.123745819398,67.7219415260394,22.234396779519,20.9100044167448
138.795986622074,118.795986622074,69.9571657757506,24.1597701083636,22.6603825415546
140.468227424749,120.468227424749,72.2001601875783,26.1096940097483,24.4083057368383
142.140468227425,122.140468227425,74.4573926071753,28.1046042624245,26.1517305310407
143.8127090301,123.8127090301,76.716237113625,30.1046363383035,27.8942828784686
145.484949832776,125.484949832776,78.9941355023601,32.1652052371392,29.6265234377234
147.157190635452,127.157190635452,81.2720338910952,34.2257741359749,31.3587639969783
148.829431438127,128.829431438127,83.5654641169495,36.3344654880028,33.0791785457844
150.501672240803,130.501672240803,85.8627058382679,38.4549660362422,34.7966910048479
152.173913043478,132.173913043478,88.1722628961003,40.610536766492,36.502668708273
153.846153846154,133.846153846154,90.4928333443319,42.797470148133,38.1983310811457
155.518394648829,135.518394648829,92.8134037925636,44.984403529774,39.8939934540183
157.190635451505,137.190635451505,95.1360265511586,47.1764136623436,41.5875554545332
158.862876254181,138.862876254181,97.4776959374439,49.4155389810666,43.2616247842409
160.535117056856,140.535117056856,99.8245071477833,51.663820482051,44.9298235071862
162.207357859532,142.207357859532,102.182137486312,53.9284117337543,46.5860970505408
163.879598662207,143.879598662207,104.548082115717,56.1879099854436,48.2341723453893
165.551839464883,145.551839464883,106.923137368673,58.4110285542663,49.8737240648915
167.224080267559,147.224080267559,109.307226161498,60.5805867639209,51.5053165014164
168.896321070234,148.896321070234,111.702833690785,62.6764078910929,53.1275537891223
170.56856187291,150.56856187291,114.10712590221,64.7186752531678,54.7431986915733
172.240802675585,152.240802675585,116.524694077616,66.6759077220307,56.3496892234953
173.913043478261,153.913043478261,118.954578643571,68.5429144562002,57.9486261883097
175.585284280936,155.585284280936,121.397598620128,70.3106838660216,59.5403689980837
177.257525083612,157.257525083612,123.854640871218,71.9879772399679,61.1253031544986
178.929765886288,158.929765886288,126.326790710417,73.5959075887261,62.7037964019193
180.602006688963,160.602006688963,128.814958282682,75.1567076671362,64.2763508210328
182.274247491639,162.274247491639,131.320320279651,76.6804925579335,65.8434162473218
183.946488294314,163.946488294314,133.844048755992,78.1664135353992,67.4054999438919
185.61872909699,165.61872909699,136.388533346828,79.6150035416746,68.9629181088345
187.290969899666,167.290969899666,138.953442953488,81.0439232108002,70.5165736274748
188.963210702341,168.963210702341,141.546944821026,82.4755390845929,72.0662803337758
190.635451505017,170.635451505017,144.164407064612,83.914298559561,73.6136215269282
192.307692307692,172.307692307692,146.808420798685,85.36058659553,75.1591047781523
193.979933110368,173.979933110368,149.471977218932,86.8124004430717,76.7035721839248
195.652173913043,175.652173913043,152.167321898341,88.2729555053057,78.2470558106722
197.324414715719,177.324414715719,154.892963136104,89.7413336644207,79.7903698945175
198.996655518395,178.996655518395,157.651637150767,91.2177558627762,81.334153237501
200.66889632107,180,160.446655596798,92.7025091735407,82.8782864567094
202.341137123746,180,163.282960833306,94.1962595714405,84.4160835177206
204.013377926421,180,166.156282216871,95.6976633270194,85.9389667930697
205.685618729097,180,169.065312885908,97.2062046540569,87.4413479700952
207.357859531773,180,172.015712546496,98.7227849225028,88.9147386432732
209.030100334448,180,175.010546781403,100.24775170968,90.351856569663
210.702341137124,180,178.068811875733,101.784271337251,91.7300958455606
212.374581939799,180,181.15937650636,103.326537496561,93.0766803503347
214.046822742475,180,184.299038341594,104.877538723829,94.3751477316795
215.719063545151,180,187.500810272958,106.439369324245,95.6108371936165
217.391304347826,180,190.751621990672,108.009672346229,96.79676961177
219.063545150502,180,194.064078686606,109.590545382349,97.9204465145312
220.735785953177,180,197.437229136198,111.181780531731,98.9839688474421
222.408026755853,180,200.873445780637,112.783783262876,99.9866334050865
224.080267558528,180,204.378093763421,114.39751782963,100.925760008059
225.752508361204,180,207.954180254544,116.023588089059,101.801434751416
227.42474916388,180,211.587140378082,117.660877625906,102.621351245352
229.096989966555,180,215.270471029876,119.313329420532,103.37037777577
230.769230769231,180,218.959690661061,120.978584572618,104.064446290385
232.441471571906,180,222.629608591931,122.65696760234,104.705499374951
234.113712374582,180,226.258608042401,124.348356018754,105.297222656386
235.785953177258,180,229.796992339269,126.060123001516,105.817791968285
237.458193979933,180,233.232737785413,127.788406740201,106.287249783768
239.130434782609,180,236.583305686468,129.528825754518,106.721678379613
240.802675585284,180,239.782194790458,131.289141046753,107.102360623711
242.47491638796,180,242.821198930125,133.068591342453,107.436615516283
244.147157190635,180,245.700086645436,134.86635902656,107.730255561821
245.819397993311,180,248.374428614555,136.686960318684,107.978416599191
247.491638795987,180,250.817825113302,138.533082380242,108.179368671404
249.163879598662,180,253.247696894034,140.380709997285,108.37805382618
250.836120401338,180,255.208700773329,142.280531430126,108.498150664354
252.508361204013,180,257.169704652624,144.180352862968,108.618247502529
254.180602006689,180,258.763423404129,146.123776068115,108.687730937181
255.852842809365,180,260.221906241327,148.083253627487,108.738578305781
257.52508361204,180,261.549914856742,150.059286443584,108.775511646484
259.197324414716,180,262.553218604556,152.078214071003,108.801527417968
260.869565217391,180,263.342653733462,154.121135515023,108.837878450488
262.541806020067,180,263.927889594958,156.173639819325,108.884360305824
264.214046822742,180,264.314780233324,158.238204360914,108.940986287467
265.886287625418,180,264.493225356559,160.334348061028,109.008705351398
267.558528428094,180,264.491667200341,162.465514874005,109.086446306999
269.230769230769,180,264.304066537608,164.620721147516,109.175048087494
270.903010033445,180,263.950374887242,166.768975007221,109.27391499542
272.57525083612,180,263.457965016424,168.897651831465,109.381795003414
274.247491638796,180,262.811577803503,171.005854692894,109.500174678633
275.919732441472,180,262.001527559352,173.150076684531,109.630676618439
277.591973244147,180,261.05720521606,175.341479788863,109.772012057205
279.264214046823,180,260.000566351119,177.563122546185,109.923097993811
280.936454849498,180,258.836053786585,179.783029886062,110.084276904338
282.608695652174,180,257.57542976104,181.940053288903,110.255143766602
284.280936454849,180,256.217052884999,183.91915854097,110.436760027682
285.953177257525,180,254.774305054338,185.71533024926,110.628593200764
287.625418060201,180,253.251794783083,187.360479165436,110.83111180189
289.297658862876,180,251.649469350571,188.873036802436,111.045668310839
290.969899665552,180,249.973633667614,190.265418167171,111.272093935632
292.642140468227,180,248.238307939271,191.562934025825,111.508541089518
294.314381270903,180,246.435989839059,192.743688199348,111.758033278418
295.986622073579,180,244.586578212951,193.828732233643,112.018415163403
297.658862876254,180,242.696002389133,194.816045056537,112.290076314004
299.33110367893,180,240.772392263198,195.709145283249,112.572765066104
301.003344481605,180,238.822317724301,196.508531181876,112.866573867348
302.675585284281,180,236.851188337771,197.21784678244,113.171837580709
304.347826086957,180,234.865995641547,197.849579303284,113.48807768424
306.020066889632,180,232.871769837004,198.410716053464,113.815361344206
307.692307692308,180,230.874073059947,198.893470604771,114.156484739723
309.364548494983,180,228.87639241413,199.354042753996,114.501744443537
311.036789297659,180,226.884441569108,199.723545334832,114.865191652388
312.709030100335,180,224.898663735215,200.061728420489,115.235662961604
314.38127090301,180,222.924422692217,200.341378245914,115.619261669337
316.053511705686,180,220.968690893391,200.566656349495,116.016193954883
317.725752508361,180,219.0232209897,200.761789683102,116.420518642627
319.397993311037,180,217.126700148887,200.855600523003,116.851078284944
321.070234113712,180,215.233409802759,200.942724375284,117.283369357371
322.742474916388,180,213.352410760928,201.010542880459,117.720898910876
324.414715719064,180,211.543085527622,200.965786859888,118.188975416982
326.086956521739,180,209.733760294316,200.921030839316,118.657051923088
327.759197324415,180,207.960177941398,200.829647547093,119.138275983225
329.43143812709,180,206.251626918076,200.653429640595,119.643420972798
331.103678929766,180,204.543075894753,200.477211734097,120.14856596237
332.775919732441,180,202.897840565744,200.228378222613,120.675394222989
334.448160535117,180,201.301754850424,199.923175923399,121.219054398775
336.120401337793,180,199.705669135105,199.617973624185,121.762714574562
337.792642140468,180,198.202263571529,199.219603212334,122.337342430401
339.464882943144,180,196.726342443476,198.793603659438,122.921153797377
341.137123745819,180,195.250421315424,198.367604106543,123.504965164354
342.809364548495,180,193.918676970153,197.828111877997,124.13758292303
344.481605351171,180,192.589939031301,197.286253074877,124.771218403467
346.153846153846,180,191.261201092449,196.744394271756,125.404853883904
347.826086956522,180,189.965178863716,196.187283216759,126.050008962443
349.498327759197,180,188.80947647818,195.564754245301,126.744572358681
351.170568561873,180,187.653774092643,194.942225273843,127.439135754918
352.842809364548,180,186.498071707107,194.319696302384,128.133699151156
354.515050167224,180,185.410876144129,193.697592137221,128.854340408838
356.1872909699,180,184.427057499511,193.076129005521,129.614333206308
357.859531772575,180,183.443238854893,192.454665873821,130.374326003778
359.531772575251,180,182.459420210275,191.83320274212,131.134318801247
361.204013377926,180,181.539494839799,191.233089192933,131.920079375566
362.876254180602,180,180.688196197629,190.672026840901,132.734756823105
364.548494983278,180,179.87951568481,190.151425986799,133.568756355054
366.220735785953,180,179.112943926372,189.673107486399,134.422335147917
367.892976588629,180,178.399162010411,189.24586292239,135.301615337491
369.565217391304,180,177.729263318199,188.854816855445,136.203376654051
371.23745819398,180,177.100564310004,188.4918373758,137.127348128599
372.909698996655,180,176.508700584476,188.150226169768,138.072054296851
374.581939799331,180,175.94567317404,187.822676372648,139.033841548376
376.254180602007,180,175.415150819496,187.510976966992,140.014883048051
377.926421404682,180,174.931820187431,187.216923952409,141.026056925557
379.598662207358,180,174.466722334328,186.929326252267,142.0490995152
381.270903010033,180,174.057097779253,186.65754670369,143.110645391493
382.943143812709,180,173.676899499152,186.392050421484,144.195070436081
384.615384615385,180,173.347285399273,186.137355162473,145.318825092501
386.28762541806,180,173.017671299393,185.882659903462,146.442579748921
387.959866220736,180,172.709515321421,185.631114114742,147.585795936844
389.632107023411,180,172.475586611788,185.390462875761,148.796332849632
391.304347826087,180,172.241657902155,185.149811636779,150.00686976242
392.976588628763,180,172.014611314879,184.91004105213,151.225032217115
394.648829431438,180,171.865927336126,184.680297951311,152.530022153816
396.321070234114,180,171.717243357373,184.450554850493,153.835012090518
397.993311036789,180,171.56855937862,184.220811749675,155.14000202722
399.665551839465,180,171.489914230958,184.002506192138,156.541552945308
401.33779264214,180,171.415961426771,183.784966907835,157.949573093161
403.010033444816,180,171.342008622583,183.567427623533,159.357593241015
404.682274247492,180,171.319237866294,183.361440105963,160.85499729139
406.354515050167,180,171.309771498639,183.158455383324,162.375636015357
408.026755852843,180,171.300305130984,182.955470660686,163.896274739324
409.698996655518,180,171.334031070022,182.766429746689,165.529346915473
411.371237458194,180,171.390997675415,182.584891636528,167.222916632715
413.04347826087,180,171.447964280808,182.403353526367,168.916486349957
414.715719063545,180,171.5049308862,182.221815416206,170.610056067199
416.387959866221,180,171.561897491593,182.040277306045,172.303625784442
418.060200668896,180,171.646437653464,181.870221852875,174.098612427732
419.732441471572,180,171.769158636171,181.716066317064,176.034030048291
421.404682274248,180,171.891879618879,181.561910781252,177.96944766885
423.076923076923,180,172.014600601586,181.407755245441,179.90486528941
424.749163879599,180,172.137321584293,181.253599709629,181.840282909969
426.421404682274,180,172.268352453023,181.104752791631,183.828577283554
428.09364548495,180,172.435153072682,180.978756720976,186.044478664069
429.765886287625,180,172.60195369234,180.85276065032,188.260380044584
431.438127090301,180,172.768754311999,180.726764579664,190.476281425099
433.110367892977,180,172.935554931657,180.600768509009,192.692182805614
434.782608695652,180,173.102355551316,180.474772438353,194.908084186129
436.454849498328,180,173.291875055724,180.374582411678,197.420004489259
438.127090301003,180,173.48239806678,180.275532253311,199.945000124215
439.799331103679,180,173.672921077837,180.176482094943,202.46999575917
441.471571906355,180,173.863444088893,180.077431936575,204.994991394126
443.14381270903,180,174.056402354231,179.98315199477,207.581640008162
444.816053511706,180,174.258083189675,179.905957968257,210.389116663074
446.488294314381,180,174.459789641086,179.829528344663,213.206439972799
448.160535117057,180,174.661795642129,179.762037544342,216.138908718261
449.832775919733,180,174.863448905577,179.699884612446,219.129812931173
451.505016722408,180,175.064641993754,179.644527363947,222.193966913611
453.177257525084,180,175.265221846011,179.594938038614,225.299566759349
454.849498327759,180,175.464498171194,179.553865906064,228.432618237529
456.521739130435,180,175.661710303077,179.521993992439,231.546751580553
458.19397993311,180,175.858689874679,179.490857312432,234.655127143624
459.866220735786,180,176.052554208042,179.469812879492,237.69119321266
461.538461538462,180,176.24413458424,179.45535728048,240.672728755102
463.210702341137,180,176.432518919686,179.44624636327,243.535750094702
464.882943143813,180,176.61882362478,179.439752455768,246.313549910386
466.555183946488,180,176.802352666495,179.436414584926,248.974605102477
468.227424749164,180,176.981591942224,179.436452737503,251.442762338005
469.899665551839,180,177.157520146779,179.438196270029,253.755725387436
471.571906354515,180,177.329164283126,179.441496315435,255.865260751025
473.244147157191,180,177.496677333295,179.446001317581,257.777447592449
474.916387959866,180,177.663341324971,179.450592056577,259.649015279287
476.588628762542,180,177.821110784005,179.456080954191,261.095066468486
478.260869565217,180,177.978880243039,179.461569851806,262.541117657685
479.933110367893,180,178.128753454441,179.467008984752,263.621319956776
481.605351170569,180,178.276160449087,179.472432574814,264.587257518318
483.277591973244,180,178.418859866362,179.477697751984,265.347884415131
484.94983277592,180,178.55549115246,179.482758732787,265.843863076284
486.622073578595,180,178.69089193738,179.487790076144,266.290385935911
488.294314381271,180,178.816510451008,179.492585806942,266.343743737237
489.966555183946,180,178.942128964635,179.497381537741,266.397101538562
491.638795986622,180,179.054939359561,179.50208045647,265.997019114076
493.311036789298,180,179.164274957617,179.506753110431,265.473919975424
494.983277591973,180,179.273610555673,179.511425764392,264.950820836771
496.655518394649,180,179.382946153729,179.516098418353,264.427721698119
498.327759197324,180,179.486136035022,179.520907370842,263.727107931356
500,180,179.574412826363,179.52604706298,262.595740239804


==> figures/S.csv <==
0.00316227766016838,-61.215809964309,-61.215809964309,-59.2866528159867,-57.4633429190135,-55.5776299148691,-53.7039629611916,-51.9217648220519,-50.2864404165516,-48.8460870858733,-47.6561509713245,-41.1010357386,-40.45712782905,-39.9256440273597,-39.3330235718176,-38.6118614623279,-37.8312833767321,-37.0965509389047,-36.4756823492944,-35.9974231607772,-35.9974231607772
0.00332924969564932,-59.8779929028747,-59.8779929028747,-57.9521397000634,-56.1333074438711,-54.2537313926798,-52.3885262293519,-50.6177386785451,-48.9969104960988,-47.573351806716,-46.4009017060427,-39.8666168468175,-39.2364867434583,-38.7167603926448,-38.1338771629262,-37.4202920294047,-36.6449055234583,-35.9128859331415,-35.2924045023061,-34.8125716614191,-34.8125716614191
0.00350503805392943,-58.5400851168244,-58.5400851168244,-56.6175776906504,-54.8031505523377,-52.9294303714783,-51.0720945421475,-49.3117469366307,-47.7041033760927,-46.295864118981,-45.1395252798093,-38.625493007254,-38.0084589518361,-37.5002449396677,-36.9271667186605,-36.2213756730431,-35.4514025741481,-34.722227155191,-34.1021295784388,-33.6205794845053,-33.6205794845053
0.00369010824737715,-57.2021215926723,-57.2021215926723,-55.2830369993785,-53.4729880444271,-51.6049012990127,-49.7549159943781,-48.0041235977087,-46.4084403614613,-45.0141182541294,-43.8725653886206,-37.3782889234132,-36.7736881939807,-36.2767675969087,-35.7135951771999,-35.0158494182061,-34.2515413437955,-33.5253636918914,-32.9056597633482,-32.4222520843078,-32.4222520843078
0.00388495036796967,-55.8641378611448,-55.8641378611448,-53.948589343105,-52.1429373223388,-50.2803189801377,-48.4372364578577,-46.695197656756,-45.1103372454247,-43.7286073314723,-42.6005746252271,-36.125657139508,-35.5328598145666,-35.0470520463795,-34.4939284438377,-33.804519722847,-33.0461629417464,-32.3231633220046,-31.7038804677702,-31.2184828883881,-31.2184828883881
0.00409008038512566,-54.52617061348,-54.52617061348,-52.6143089337862,-50.8131188285282,-48.9558605269809,-47.1193020365416,-45.3852958766991,-43.8102070088004,-42.4398256088028,-41.3241162891733,-34.868280336036,-34.2867033638558,-33.8118786760062,-33.2689984603065,-32.5882654986024,-31.8361858614561,-31.1165760352201,-30.4977647358321,-30.0102590413075,-30.0102590413075
0.00430604151206501,-53.1882583880274,-53.1882583880274,-51.2802735560539,-49.4836575884697,-47.6317074417035,-45.8013617234416,-44.0747459251359,-42.5084631737688,-41.1482717886932,-40.0437676728548,-33.606875490207,-33.0359972591477,-32.5720896136352,-32.0397082365832,-31.3680429321187,-30.6226107656453,-29.9066392551583,-29.2883795000102,-28.7986692748867,-28.7986692748867
0.00453340564431412,-51.8504423468806,-51.8504423468806,-49.946565755284,-48.1546848839364,-46.3080478602299,-44.48367028849,-42.7638799014654,-41.205523845019,-39.8544534428882,-38.7601249521923,-32.342200117341,-31.781575786332,-31.328596135282,-30.8070391092328,-30.1448923296241,-29.4065271576862,-28.6944849437401,-28.0768938676203,-27.5849141218182,-27.5849141218182
0.00477277487416588,-50.5127671661151,-50.5127671661151,-48.6132741627858,-46.8263400866688,-44.9850789903353,-43.1664914340585,-41.4530382945112,-39.9018164881388,-38.5588926362607,-37.4738098266606,-31.0750608166558,-30.5243387123679,-30.0823887091978,-29.5720604364306,-28.9199471358203,-28.189122046045,-27.4813486697132,-26.864589518054,-26.3703185719591,-26.3703185719591
0.005024783085105,-49.1752820678968,-49.1752820678968,-47.2804949893074,-45.4987726869216,-43.6630097828573,-41.8501012625377,-40.1425744228679,-38.5977835128119,-37.2621328529112,-36.1854780719337,-29.8063243510306,-29.2652637620987,-28.8345498881281,-28.3359418609103,-27.6944451781605,-26.9716905938066,-26.2685805950491,-25.6528731430841,-25.1563471013536,-25.1563471013536
0.00529009763042089,-47.8380420284336,-47.8380420284336,-45.9483337234571,-44.1721445566177,-42.342063880563,-40.5347921081691,-38.8328594221943,-37.2938887460014,-35.9647473482093,-34.8958301855406,-28.5369314888967,-28.0054221769745,-27.5862701831946,-27.0999681565874,-26.4697420486552,-25.7556485901516,-25.0576581594317,-24.4432906624112,-23.9446207665311,-23.9446207665311
0.00556942110045333,-46.5011092026757,-46.5011092026757,-44.6169070780021,-42.8466324927569,-41.022482895316,-39.2208767930462,-37.5242878550538,-35.9906248966124,-34.6673490691103,-33.6056243160359,-27.2679138175005,-26.7459975047639,-26.3388669276465,-25.8655565068704,-25.2473263442518,-24.5425463737261,-23.8502000138688,-23.2375426797989,-22.7369357323783,-22.7369357323783
0.00586349318315074,-45.1645546150396,-45.1645546150396,-43.2863452344535,-41.5224310933251,-39.7045300705353,-37.9086933745591,-36.2172840289573,-34.6885221264068,-33.3706022969329,-32.3156916611558,-26.0004136862001,-25.4883076483153,-25.0938059455481,-24.6342758235509,-24.0288362286898,-23.3340835674154,-22.6479804588271,-22.0375002993184,-21.5352821736771,-21.5352821736771
0.00617309262286823,-43.8284601755121,-43.8284601755121,-41.9567944449735,-40.199756025194,-38.3884943923165,-36.5986104580566,-34.912309115897,-33.388157849679,-32.0752361663186,-31.0269544887616,-24.7357073365199,-24.2338300016223,-23.8527255526671,-23.4078673836072,-22.8160764394355,-22.132123641034,-21.4529432736242,-20.845219989771,-20.3418619484457,-20.3418619484457
0.00649903928259255,-42.492921092542,-42.492921092542,-40.6284200605373,-38.8788477512513,-37.0746952186032,-35.2910331533669,-33.6098691702439,-32.0901678827784,-30.7820601933765,-29.7404468603014,-23.4752310963646,-22.9842291904659,-22.6174620050896,-22.1882656180993,-21.6110344340448,-20.9387069013836,-20.2672133852933,-19.6629556745489,-19.1591027933199,-19.1591027933199
0.0068421963150548,-41.158048768455,-41.158048768455,-39.3014100654544,-37.5599757920207,-35.7634875008869,-33.986409755918,-32.3105241391075,-30.7952590489734,-29.4919818942302,-28.4573379991394,-22.2206102265487,-21.7413864763239,-21.3900749485223,-20.9776173221998,-20.4158938548917,-19.7560600314402,-19.0931043378572,-18.4931656634297,-17.9896660771124,-17.9896660771124
0.00720347244848076,-39.8239742799925,-39.8239742799925,-37.9759792107335,-36.2434436048636,-34.4552676761903,-32.6852392308931,-31.014897946876,-29.5042233075338,-28.2060264780189,-27.1789580190646,-20.9736895711711,-20.5074292413732,-20.172870693189,-19.7782968778434,-19.2330429163556,-18.5865998000294,-17.9331190358188,-17.338511496854,-16.8364444576616,-16.8364444576616
0.00758382439303127,-38.4908525662146,-38.4908525662146,-36.6523738520979,-34.9295941708147,-33.1504803072967,-31.388079569911,-29.7236897093389,-28.2179534093162,-26.9253584377952,-25.9068253807115,-19.7365645420208,-19.2847581279202,-18.9684202594305,-18.5929143357428,-18.0650747469082,-17.432928113241,-16.7899408355168,-16.2018453540101,-15.7025452744922,-15.7025452744922
0.00798425937430583,-37.1588674685181,-37.1588674685181,-35.3308776122495,-33.6188163841274,-31.8496255445486,-30.0955570711087,-28.4376860868761,-26.9374599732983,-25.6513046173759,-24.6426749434609,-18.5116101345136,-18.0760683692182,-17.7795681728865,-17.4243124916221,-16.9147762613071,-16.2978152953764,-15.6664118754863,-15.0861825479076,-14.5912554037095,-14.5912554037095
0.00840583780061791,-35.8282377927848,-35.8282377927848,-34.0118180003494,-32.3115523411302,-30.5532674706699,-28.8083765613272,-27.1577747136629,-25.6638897161427,-24.3853779793282,-23.388484801942,-17.3015046316577,-16.884360694414,-16.6094270803432,-16.2755485846051,-15.7851019621762,-15.1841685302513,-14.5654957417445,-13.9946560003532,-13.5059838854309,-13.5059838854309
0.00884967607110585,-34.4992245911977,-34.4992245911977,-32.6955741332152,-31.0083056208202,-29.2620433677771,-27.5273325284865,-25.8849585323853,-24.3985443356688,-23.1293008191858,-22.1464992337965,-16.1092434646103,-15.7129360907761,-15.4613526571109,-15.1498561937129,-14.6791293899905,-14.0949829499649,-13.4902223403825,-12.9304506702648,-12.4501801894052,-12.4501801894052
0.00931694953211524,-33.1721398899017,-33.1721398899017,-31.3825857102381,-29.7096506367043,-27.9766739090195,-26.2533210573894,-24.6203707125977,-23.142899236039,-21.8850255549853,-20.9192440747435,-14.938137520662,-14.5653679654255,-14.3388933424728,-14.0505836171841,-13.5999939828389,-13.0332741001079,-12.4436143462418,-11.8967178493319,-11.4272286836462,-11.4272286836462
0.00980889558968175,-31.8473571163454,-31.8473571163454,-30.0733633942122,-28.4162431136649,-26.6979742211583,-24.9873523566914,-23.3652896270814,-21.8986208799834,-20.6547504844833,-19.7095297847075,-13.7917893118759,-13.445445310399,-13.245710598664,-12.9811067836488,-12.5508030414629,-12.001992526,-11.4285968483746,-10.8964720266078,-10.4403236322643,-10.4403236322643
0.010326816986357,-30.5253235032123,-30.5253235032123,-28.7685007384546,-27.1288316998291,-25.4268656831195,-23.7305635222296,-22.1211530985736,-20.6675810662404,-19.4409271020852,-18.5204365839078,-12.6740402792707,-12.3570818725015,-12.1854680255926,-11.9447177269057,-11.5345313296799,-11.0039239304252,-10.44789465737,-9.93247638283578,-9.49233340217509,-9.49233340217509
0.0108720852510543,-29.206574758593,-29.206574758593,-27.4686877702268,-25.8482706550297,-24.1643882129671,-22.4842309972071,-20.8895708095134,-19.4518658852997,-18.2462548238657,-17.3552756533373,-11.5888836586861,-11.3041895411016,-11.1616919279101,-10.9444937295761,-10.5539043151199,-10.0415814188414,-9.50392475621309,-9.00712631869533,-8.58566660628309,-8.58566660628309
0.0114461443310511,-27.8917522856096,-27.8917522856096,-26.1747262827541,-24.5755334567927,-22.9117126460316,-21.2497819611687,-19.6723334018787,-18.2537765641439,-17.073658483677,-16.2175209537709,-10.5403403042252,-10.2905193638501,-10.1776115035808,-9.98315684876873,-9.61127858013849,-9.11709918007664,-8.59869390612345,-8.12234291177742,-7.7221554724315,-7.7221554724315
0.0120505144157649,-26.5816231960684,-26.5816231960684,-24.8875467917538,-23.3117270235602,-21.6701526161052,-20.0288036119764,-18.4714164126745,-17.0758189773774,-15.9262440217814,-15.1107081967532,-9.53229991394316,-9.31948034153003,-9.23599274400373,-9.06293767076381,-8.70853164150331,-8.23213878595851,-7.73371269805655,-7.27948895782623,-6.90297169593376,-6.90297169593376
0.0126867959624288,-25.2771032734331,-25.2771032734331,-23.608226963455,-22.058106065141,-20.4411751196877,-18.8230490133844,-17.2889768481815,-15.9206784362909,-14.8072287279748,-14.0383012365897,-8.56833690128381,-8.39395317570135,-8.33898485309938,-8.18545952716448,-7.84697437736488,-7.38781941193498,-6.90993674248241,-6.47931868464005,-6.12858684755081,-6.12858684755081
0.0133566739343287,-23.9792828754628,-23.9792828754628,-22.3380111039128,-20.8160868267069,-19.2264086775399,-17.6344378959246,-16.1273399822233,-14.7911766715231,-13.7198445303869,-13.0035315913208,-7.65151753103467,-7.51612145619414,-7.48799975033581,-7.35165891207419,-7.0272978064167,-6.58468128555754,-6.12774299694492,-5.72196831828326,-5.39878342037908,-5.39878342037908
0.0140619222628235,-22.689455494164,-22.689455494164,-21.0783299982416,-19.5872591950937,-18.027647726891,-16.4650505710658,-14.9889739862967,-13.6902089129845,-12.6672162700008,-12.0092232494032,-6.78422090298144,-6.68734421427959,-6.68364274448156,-6.56175399288582,-6.24956203218054,-5.82268771556706,-5.38694480749569,-5.00698912709722,-4.71271510164002,-4.71271510164002
0.0148044085449653,-21.4091482721969,-21.4091482721969,-19.8308199911183,-18.373395795049,-16.8468516160921,-15.3171130204135,-13.8764503975069,-12.620660802312,-11.6522214472226,-11.0576209491391,-5.96799862126882,-5.90808990832922,-5.92570565790932,-5.81526644185119,-5.51322944187037,-5.10126589286793,-4.6868439946117,-4.33341861403871,-4.06900768606564,-4.06900768606564
0.0155860989891601,-20.1401531706904,-20.1401531706904,-18.5973397044034,-17.1764563447969,-15.6861363854297,-14.1929713443862,-12.7923893306312,-11.5853075584578,-10.6773428584222,-10.1502438074627,-5.20349485234838,-5.17794294094522,-5.21322394020361,-5.11109383928327,-4.81723802124199,-4.41938143433808,-4.02631342785546,-3.69988055503851,-3.46588692326595,-3.46588692326595
0.0164090636219649,-18.8845566615872,-18.8845566615872,-17.3799822113678,-15.9985852138566,-14.5477574778123,-13.0950541965981,-11.7393898156682,-10.5867011153918,-9.74452967104395,-9.28778574343467,-4.49043985401364,-4.4956817924883,-4.54458914265709,-4.44762259953274,-4.16010537610864,-3.77563752820453,-3.40390006582962,-3.10470163605501,-2.90131750447598,-2.90131750447598
0.0172754817698103,-17.6447647718798,-17.6447647718798,-16.1810798793779,-14.8420999080807,-13.4340817210481,-12.0258226724629,-10.7199476507913,-9.62705431295772,-8.85508441794997,-8.47007879427283,-3.82771784774165,-3.85941607694269,-3.91770020664053,-3.82286648339741,-3.54005086594161,-3.16838733437911,-2.81793698809056,-2.54603191515028,-2.37313835682497,-2.37313835682497
0.0181876478301636,-16.4235190851019,-16.4235190851019,-15.0031985497819,-13.7094682019298,-12.3475474504021,-10.9877083923416,-9.73636549382369,-8.70813383670209,-8.0095920128394,-7.69612595979235,-3.21349763984127,-3.26676146732306,-3.33013315434787,-3.23461416431256,-2.95512259890625,-2.59584820480598,-2.26665351685609,-2.02195793256135,-1.87918262448329,-1.87918262448329
0.0191479773474177,-15.2238980471663,-15.2238980471663,-13.8491173979416,-12.6032719695058,-11.2906125622285,-9.98304215661058,-8.79066217692962,-7.83117458877591,-7.20790192368943,-6.96419897463462,-2.6454051145744,-2.71502832707695,-2.77930931609718,-2.68057083949828,-2.40331762253529,-2.05620796301144,-1.74827462514457,-1.53060025192409,-1.41737499371772,-1.41737499371772
0.0201590134095929,-14.049296902351,-14.049296902351,-12.7217909165488,-11.5261565525592,-10.2656916125535,-9.01397736261839,-7.88448988232356,-6.99682688714684,-6.44916696069373,-6.27198644159457,-2.12071278158475,-2.20140195900512,-2.26264620438001,-2.15848254972673,-1.88268667882432,-1.54771621692328,-1.26110371392321,-1.07019064738848,-0.985803252060218,-0.985803252060218
0.0212234333827929,-12.9033792325594,-12.9033792325594,-11.6242902314864,-10.480765819379,-9.27508470636129,-8.08241404360029,-7.01906831217772,-6.205144242513,-5.7319335807865,-5.61677159989226,-1.63652314388265,-1.72309806366412,-1.77768086127976,-1.6662364118397,-1.3914184344323,-1.06875670716459,-0.803585793350967,-0.63912731148413,-0.582764407476028,-0.582764407476028
0.0223440560012477,-11.7899939540379,-11.7899939540379,-10.5597226029029,-9.46966488910968,-8.32090264943477,-7.18993051617902,-6.19514394764568,-5.4556140625625,-5.05427135001594,-4.99561773871421,-1.18992825318425,-1.27748409555124,-1.32216129260479,-1.20193425113654,-0.927901355968339,-0.617899403797825,-0.374350603043735,-0.236008898709715,-0.206788009615054,-0.206788009615054
0.0235238488317197,-10.7130543214459,-10.7130543214459,-9.53113057008024,-8.49525464891706,-7.40499432628953,-6.33772982027532,-5.41297989372108,-4.74722766945895,-4.41392491889539,-4.40554234357538,-0.778135160821758,-0.862163804778682,-0.894106302104614,-0.763940439408469,-0.490763898302074,-0.193933107837823,0.027763002924153,0.140350207490181,0.1433594623608,0.1433594623608
0.0247659361320389,-9.67638035601965,-9.67638035601965,-8.54137560836253,-7.55968433208894,-6.5288831386246,-5.52660716230398,-4.67237805032278,-4.07858086811147,-3.80847118401018,-3.84366680533931,-0.398553978189637,-0.475027206568602,-0.491837152334043,-0.350906847453235,-0.0788952530025994,0.204119406898802,0.403699026599478,0.490920237218167,0.468684925209605,0.468684925209605
0.0260736071245783,-8.68351294901316,-8.68351294901316,-7.59301488650077,-6.66477007112819,-5.69371924758355,-4.75694244777973,-3.97273118680349,-3.44799306540704,-3.23546674390941,-3.30733497115871,-0.0488506270803586,-0.114271189791249,-0.113986040453243,0.0382211994927172,0.308550354960354,0.57700107633501,0.754189835439358,0.816468641685097,0.769989728312186,0.769989728312186
0.0274503247065788,-7.73751562761312,-7.73751562761312,-6.68818292083445,-5.81192797732197,-4.90025313671653,-4.02871903248478,-3.31309880460459,-2.85363208350311,-2.69257508725662,-2.79419942599999,0.273030353262877,0.221602810431025,0.24051327130931,0.404213943530995,0.672162723580124,0.925232320207619,1.07977238918418,1.11758182712983,1.04789792314769,1.04789792314769
0.0288997346203896,-6.84078663801518,-6.84078663801518,-5.82849162978099,-5.00212954617894,-4.14883373994,-3.34156658922253,-2.69229817734728,-2.29363311102839,-2.17766778449183,-2.30227833568865,0.5688661750573,0.533807694291911,0.572447754695997,0.747577568262704,1.0122952638694,1.24913238167851,1.38081260695141,1.39469327308169,1.30288891386574,1.30288891386574
0.0304256751079078,-5.9949071652916,-5.9949071652916,-5.01496166058217,-4.23588496471093,-3.43943142774648,-2.6948231178974,-2.10900102276248,-1.7662029781501,-1.6888981871343,-1.82998780274188,0.840172558879261,0.82330052466496,0.882356235843701,1.06858293878343,1.32909275900623,1.54884804519606,1.65753563841071,1.64811574033514,1.53533223945011,1.53533223945011
0.0320321870747851,-5.20054920738269,-5.20054920738269,-4.24799457663347,-3.51325650944253,-2.77168307791457,-2.08760915000587,-1.5618268253226,-1.2697042396713,-1.22474916503544,-1.37615526590503,1.08823089327207,1.09081877023897,1.17056613255313,1.36730039340322,1.62252539673558,1.82438788870374,1.91006013830805,1.87807568612385,1.74552275023814,1.74552275023814
0.0337235247913152,-4.45745842420711,-4.45745842420711,-3.52739001449258,-2.83390032401423,-2.14495387111745,-1.5189063919923,-1.04942549873673,-0.80271664337109,-0.784058099322672,-0.94001897368576,1.31412097921693,1.33691953444587,1.43723342563101,1.6436388479032,1.89242755796304,2.07566049608357,2.13843491593679,2.08474834054419,1.93371484366668,1.93371484366668
0.0355041671583419,-3.76451487493447,-3.76451487493447,-2.85240542502191,-2.19713126240653,-1.55840880530788,-0.987633394761193,-0.570544309449633,-0.364075974427739,-0.366022888380327,-0.521217437592624,1.51875576206498,1.56201930707838,1.68238413429637,1.89738788373696,2.13854008032825,2.30251521729761,2.3426765210611,2.26829215211253,2.10015472364822,2.10015472364822
0.0373788295680204,-3.11986130535059,-3.11986130535059,-2.22185003807974,-1.60200289666511,-1.01108641788588,-0.492712067898077,-0.124076264091179,0.0471081639032686,0.0298075425162152,-0.119771385455092,1.70291555104728,1.76643254811705,1.90595602565395,2.12826171963687,2.36055479698099,2.50478411762568,2.5228064436326,2.42888149511236,2.24510986676329,2.24510986676329
0.0393524763908409,-2.52107827382228,-2.52107827382228,-1.63420058670123,-1.04739363251198,-0.501967767824461,-0.0331205956039646,0.290910863933295,0.431453274750152,0.403555448403109,0.263940656846417,1.86728012530526,1.95040798855962,2.1078395710441,2.33594402772914,2.55816009855725,2.68232373048709,2.67888667242073,2.56673667131875,2.36889504293142,2.36889504293142
0.0414303341219816,-1.96538044896423,-1.96538044896423,-1.08772481450091,-0.532090179796042,-0.0300350818860441,0.392069818116391,0.675164199852419,0.789321003550858,0.755047253207458,0.629213256773712,2.01245781218301,2.11416193766573,2.28791730462225,2.52013249030212,2.73108612541144,2.83505516467556,2.81105241193566,2.68215036060203,2.47189437327929,2.47189437327929
0.0436179052218054,-1.4498093577404,-1.4498093577404,-0.580599798394951,-0.054861083793496,0.405683757714063,0.783675225776205,1.02925244695873,1.12084777200567,1.08385612428363,0.97505248831122,2.13901111761756,2.25790815765839,2.44610078813534,2.68058185712915,2.87914802864711,2.96300106862355,2.91954083267129,2.77550980239142,2.55457903329917,2.55457903329917
0.0459209826871511,-0.971403303468679,-0.971403303468679,-0.111014950329676,0.385484843771478,0.806086855773753,1.14239566573787,1.35358728083423,1.4259866680697,1.38935340952934,1.30022347658431,2.24747882218403,2.38188404328565,2.58236438837931,2.81714411906812,3.00228561045474,3.0663179720917,3.00471485501399,2.8473141394414,2.61752033797631,2.61752033797631
0.0483456653920058,-0.527332745834783,-0.527332745834783,0.32274675505925,0.790058038423491,1.17198636739146,1.46882669921637,1.64845679090166,1.70455834813055,1.67076831870205,1.60330875721714,2.33839466396175,2.48637295718669,2.69677507405342,2.92980432464604,3.1005976305109,3.1453226485591,3.06708115836321,2.89818653391704,2.66139808311172,2.66139808311172
0.050898374238184,-0.114996878255778,-0.114996878255778,0.722252139307018,1.15986636108498,1.50411189430294,1.76348334161615,1.91406806458009,1.95630864219441,1.92725493127001,1.88277862841515,2.41230284194751,2.57172264800178,2.78951747218552,3.01871058590262,3.17436919308284,3.20051138881253,3.10730186510173,2.92888087100918,2.68700416293751,2.68700416293751
0.0535858691587811,0.267917032028454,0.267917032028454,1.08888557990526,1.49581094045478,1.80312708618936,2.02683345380561,2.15059582517602,2.180970310612,2.1579649388902,2.13707353841586,2.46977061750985,2.63835973472183,2.8609135147897,3.08419698209884,3.22409092909707,3.23257144205223,3.12619965961636,2.94028308634883,2.6952416327969,2.6952416327969
0.0564152670194297,0.623406314990045,0.623406314990045,1.42383888489964,1.79869742851983,2.06965659446341,2.25933733054674,2.35823388156761,2.37832603838467,2.36212358552466,2.36469682437524,2.5113982879264,2.68680028973393,2.91143616378143,3.12679838247002,3.25046914513894,3.24238433441352,3.12475643864582,2.9334073741167,2.68711952871592,2.68711952871592
0.0593940604647635,0.953150709897233,0.953150709897233,1.72811977249471,2.06925960203028,2.30432007595398,2.46149006052795,2.5372460547848,2.54826938269062,2.53910523306025,2.56431398144928,2.53782677302987,2.71765660118973,2.94171692174922,3.14725664981413,3.25442668046108,3.23102126576707,3.10410591680902,2.90938773465227,2.6637438838779,2.6637438838779
0.0625301377599974,1.25852830404311,1.25852830404311,2.00257492051946,2.30819178460668,2.50776973403398,2.63386323799575,2.6880132763285,2.69086015412841,2.68850409655499,2.73485244289413,2.54974300789409,2.73164024572519,2.95254710038904,3.14651820673249,3.23709482240985,3.19973125428556,3.06552089602032,2.86946548689983,2.62630548712597,2.62630548712597
0.0658318036801667,1.5406433475364,1.5406433475364,2.24792349692887,2.51618638740373,2.68072789871438,2.77714280107087,2.81107377579049,2.80637075223935,2.81019522185154,2.87559408620693,2.54788328316873,2.72956165555714,2.94487310049999,3.12572348016888,3.19979719938365,3.1499230878459,3.01039612180614,2.81497349013709,2.57606500487283,2.57606500487283
0.0693078015023421,1.80036086983462,1.80036086983462,2.4647972993185,2.69397291710896,2.82402138200784,2.89216017706806,2.90715374085024,2.89532038929877,2.90438093597932,2.98625188107037,2.53303462954872,2.71232641824298,2.91978622681641,3.08618921847865,3.14402702520827,3.08314240948567,2.94022777669665,2.74731788542757,2.51433613252236,2.51433613252236
0.0729673361590613,2.0383442725851,2.0383442725851,2.65378397745634,2.84235505003403,2.93860979697278,2.97991453054266,2.97718654706114,2.95849494622809,2.9716188899533,3.06702267513214,2.50603431096706,2.68092860065728,2.87850778896103,3.02938504028564,3.07141935872067,3.00104539011578,2.85659069756781,2.66795818112939,2.44246745516179,2.44246745516179
0.0768200986142885,2.25509320253601,2.25509320253601,2.81547021107675,2.9622428061689,3.0256056786525,3.04158470103053,3.02231956885516,2.99695134243966,3.0128293724344,3.11861019298956,2.46776747695366,2.63644143842913,2.8223704047848,2.95690578925122,2.98372014737654,2.90537042832027,2.76111435917734,2.57838647529065,2.36182368290661,2.36182368290661
0.0808762915264541,2.4509799354699,2.4509799354699,2.95048213934612,3.05467746138757,3.08628504603789,3.07853031327008,3.04390859746542,3.01200661670467,3.02928157038182,3.14221562678014,2.41916303016685,2.58000577571709,2.7527965128529,2.87044132386106,2.88275375531519,2.79790918728797,2.65545855854443,2.48010654139319,2.27376688858805,2.27376688858805
0.0851466562665329,2.62628321374878,2.62628321374878,3.05952079201031,3.12084757727647,3.12208792149621,3.09228244489689,3.04350087679761,3.00521320970601,3.02256054016257,3.13949708787531,2.36118778982114,2.5128166756763,2.67127511643171,2.77174528217822,2.77039047097843,2.680478068731,2.54128958745056,2.3746134147547,2.17963831985997,2.17963831985997
0.0896425013627102,2.78121899820491,2.78121899820491,3.14339076764678,3.16209535100596,3.13460918448727,3.08452503964457,3.02280859566701,2.97832301301502,2.99451845497525,3.11250285060454,2.29483907275165,2.43610864772108,2.57933773125552,2.66260416274998,2.64851519772264,2.55489097372145,2.42025751667607,2.26337401651504,2.08074128946915,2.08074128946915
0.0943757324469591,2.91596795520815,2.91596795520815,3.20302094658437,3.17991331718654,3.12558088509686,3.05706886788962,2.98367524525551,2.93324345566454,2.94721491345977,3.06358600608534,2.22113586644144,2.3511399526794,2.47853440943638,2.54480779838193,2.51899820608482,2.42293394846607,2.29397505579346,2.1478092499763,1.97832557080732,1.97832557080732
0.0993588837828334,3.0306997379042,3.0306997379042,3.23947660319946,3.17593218679424,3.09684770302503,3.011820205001,2.92803751546149,2.87198917125914,2.88285158068255,2.99530940892666,2.14110882645523,2.25917645062797,2.37041058084988,2.42012201314816,2.38366851467734,2.28634208862499,2.16399831098644,2.02927790668602,1.87357364434877,1.87357364434877
0.104605151457966,3.12559426770286,3.12559426770286,3.2539628647283,3.15190121052345,3.05033756496167,2.95074650861378,2.85788537015346,2.79663264581594,2.80370620657794,2.91034959035375,2.0557893877061,2.16147544841548,2.25648530930267,2.29026398133693,2.24429020141424,2.14677889749325,2.03180964866004,1.90906263058541,1.76758905663551,1.76758905663551
0.110128428329168,3.20086030196463,3.20086030196463,3.24782000915405,3.10966285436684,2.98802952250015,2.87584125668497,2.77522266301363,2.70925677873596,2.71207028611769,2.81140692521234,1.96619832825203,2.05926998470538,2.13823141867432,2.15688057521082,2.1025417463238,2.00581816885348,1.89880278682519,1.78835810877678,1.66138706890555,1.66138706890555
0.115943340812678,3.25675160384207,3.25675160384207,3.22251155791759,3.05112375540111,2.91192087406277,2.78908981633421,2.68203021440018,2.61191162313733,2.61019352061221,2.70112727100829,1.87333416004657,1.95375396005797,2.01705781432265,2.02152980936577,1.95999837616764,1.86492839286383,1.76627017697847,1.66826158626157,1.55588768880586,1.55588768880586
0.122065287616971,3.29358102266617,3.29358102266617,3.17960646258806,2.97822390046291,2.8239952423419,2.69243781960721,2.5802327537736,2.50657683704778,2.50023704506066,2.58203805875569,1.77816173874389,1.84606847855494,1.89429421279445,1.88566536515001,1.81811731322784,1.72545965443618,1.6353927010027,1.54976573782805,1.4519110974964,1.4519110974964
0.128510480520711,3.31173275693888,3.31173275693888,3.12075688653424,2.89290578066436,2.72619295816737,2.58776309479246,2.47167061888371,2.39513068053125,2.38423628917183,2.45649981020778,1.68160148149602,1.73728971641594,1.77117839957418,1.75062410310664,1.67822581262511,1.58863299560446,1.50723168363265,1.43375387162069,1.35017540773858,1.35017540773858
0.135295987303829,3.31167301360846,3.31167301360846,3.04767314109659,2.79708497617463,2.62038471380823,2.47685179571117,2.35807664750736,2.27932580620636,2.26407345465313,2.32667251582399,1.5845195568527,1.62841857300861,1.64884605856724,1.6176164340467,1.54151188762068,1.45553223229208,1.38272320440531,1.32099738492444,1.251296618495,1.251296618495
0.142439776945413,3.29395920244395,3.29395920244395,2.96209726738505,2.6926232761877,2.5083490820214,2.36137902254689,2.24105833069972,2.16077164454097,2.14145896275457,2.19449530138807,1.48771936553942,1.52037229216108,1.5283231550259,1.48771940768737,1.40901765331742,1.3270982381352,1.2626746779101,1.21215534337191,1.15579057055781,1.15579057055781
0.149960767208097,3.25924771804218,3.25924771804218,2.86577658969745,2.58130508834126,2.39175418301468,2.24289395332366,2.12208502699863,2.04092288270889,2.01792084359804,2.06167729029248,1.39193456803926,1.41397816892576,1.4105208021545,1.36187237987058,1.28163525060361,1.20412572219197,1.1477636533624,1.10777601103772,1.06407665809156,1.06407665809156
0.157878874734963,3.20830026912648,3.20830026912648,2.76043834108219,2.46481757593888,2.27214353427899,2.1228093066032,2.00247985772525,1.92107335844356,1.89480085988087,1.92969742346748,1.29782383903178,1.30996938173116,1.29623249775092,1.24087512530925,1.16010533195013,1.08726252519826,1.0385387616736,1.00830012223758,0.976483014632188,0.976483014632188
0.166215067791626,3.1419886201184,3.1419886201184,2.64776621144334,2.34473470043943,2.15092593867583,2.00239482455132,1.88341579846279,1.80235461038645,1.77325612711132,1.79981110484843,1.20596744536821,1.20898291555001,1.18613357914184,1.12538826546676,1.04501809077001,0.977011435956047,0.935422709662804,0.914065657999206,0.893252870224013,0.893252870224013
0.174991421793157,3.06129751840636,3.06129751840636,2.52937942337221,2.22250514722539,2.02936914596154,1.88277438731364,1.76591543201908,1.68573831470263,1.65426505746097,1.67306178627974,1.11686565937887,1.1115594719682,1.08078271173995,1.01593587636587,0.93681679287761,0.873734484752112,0.838717187668422,0.82531387254211,0.814551769285872,0.814551769285872
0.184231177762894,2.96732549767214,2.96732549767214,2.40681472109135,2.09944397087629,1.90859694946661,1.76492632983664,1.65085381596146,1.57204186880193,1.53863657114168,1.55029590821862,1.03093893877642,1.01814520049179,0.980625199159748,0.912910127315215,0.835803722787191,0.777659607291683,0.748609520431006,0.742196308447331,0.740475345777156,0.740475345777156
0.193958803877953,2.86128317935947,2.86128317935947,2.28151147443511,1.97672770236006,1.78958933967777,1.6496865179292,1.53896392894664,1.46193643754167,1.42702165677901,1.43217991685546,0.948529733421168,0.929095035297013,0.88599788188058,0.816577779351612,0.742148393514236,0.688889496377245,0.665180854203382,0.664782543356132,0.671057371675883,0.671057371675883
0.20420006026441,2.74448864864822,2.74448864864822,2.15479995532813,1.85539260289495,1.67318531856252,1.53775374175035,1.43084418458577,1.35595684232123,1.31992650096526,1.31921835406681,0.869905721793865,0.844677385348769,0.797135377903381,0.727088343786937,0.655897793363161,0.607412377441927,0.588415638322691,0.59306842487227,0.60627782435669,0.60627782435669
0.214982067213751,2.61835946781577,2.61835946781577,2.02789273552885,1.73633571657154,1.56008797417914,1.42969699572378,1.32696753340391,1.25451274139511,1.21772653656904,1.21177225135109,0.795264238791139,0.765079904759973,0.714177413286031,0.644483669729913,0.576988365795029,0.533114367005323,0.518212129631657,0.52698457187197,0.546070755384666,0.546070755384666
0.226333377001225,2.48440092021832,2.48440092021832,1.90187907498776,1.62031835728775,1.45087141913216,1.32596423073228,1.22769170945606,1.15790061677876,1.1206808752532,1.11007725101061,0.724737632478896,0.690416064599148,0.637176992779857,0.568708698369384,0.505259348223363,0.465793008876252,0.454393625596353,0.466404947093907,0.490331784574893,0.490331784574893
0.238284049496302,2.34419016498208,2.34419016498208,1.77772211261088,1.50797165914157,1.34598920612021,1.22689218599636,1.13327021710784,1.06631614791604,1.02894669150047,1.01426103160188,0.65839928029324,0.620732256026614,0.566109170201681,0.499623094711811,0.440467041054398,0.405171538835978,0.396720118765852,0.411155334928618,0.438925086065583,0.438925086065583
0.250865731765442,2.19935613758739,2.19935613758739,1.65625862886443,1.39980381983672,1.24578384836734,1.13271693407743,1.04386369503895,0.979866614575621,0.942593214505827,0.924359736572067,0.596270003189884,0.556015175546187,0.500880193206072,0.437013447604803,0.382299546156466,0.350913409661204,0.344900062855839,0.361021587172131,0.39168977508663,0.39168977508663
0.264111741877995,2.05155526232688,2.05155526232688,1.53820111759503,1.29620867262813,1.15049709228104,1.04358480309722,0.959551338517842,0.898583031309873,0.861615062293086,0.84033320160959,0.538324636809367,0.496199273406103,0.441336815943596,0.380605718919717,0.330391508217776,0.302636616888483,0.298601950065061,0.315757526082591,0.348445643004115,0.348445643004115
0.278057157137147,1.90244334792501,1.90244334792501,1.42414187978744,1.19747523384755,1.06028061460776,0.959563375462556,0.880342107018052,0.822431773154292,0.785944720878904,0.762078853169508,0.48449854869349,0.441174082429643,0.387275593834359,0.33007762459769,0.284338414062025,0.259927400847956,0.257465420339793,0.275092417049585,0.30899822253411,0.30899822253411
0.292738906969564,1.75364440297973,1.75364440297973,1.31455883367351,1.10379789054854,0.975206846733525,0.880652301585034,0.806185491483253,0.751325506663711,0.715464031318608,0.689444212208989,0.434693926626881,0.390791283374605,0.33845199576308,0.285070644825796,0.243710051831636,0.222352958603694,0.221111655437463,0.238737942045948,0.273143193720569,0.273143193720569
0.308195870719727,1.6067175022511,1.6067175022511,1.20982272386586,1.01528691660452,0.895279664125557,0.806793709221312,0.736981662815252,0.685133291196303,0.650014599661512,0.622237986489805,0.38878570209093,0.344871401130475,0.294589189342405,0.245201387786501,0.208062799336186,0.189472874779286,0.189152852196934,0.206394620041185,0.240670163823384,0.240670163823384
0.324468980607919,1.46312321014786,1.46312321014786,1.11020540788004,0.931979035494308,0.820444718162648,0.737882032653403,0.672590869058555,0.623689761755665,0.589407089548418,0.56023977403497,0.346627011785132,0.303210061003093,0.255386374047275,0.210072070009516,0.176950492307729,0.160849065781591,0.161200618014288,0.177757632563324,0.211365870545321,0.211365870545321
0.341601330124516,1.32419136339902,1.32419136339902,1.01588890242993,0.853847783200845,0.750599229224991,0.673773129290759,0.612841991871996,0.566803345908847,0.533429394600434,0.503208430979843,0.308054136889802,0.265583764063261,0.22052655512882,0.179279924137769,0.149933711445172,0.136054120280331,0.13687318417015,0.152522022773964,0.18501686827247,0.18501686827247
0.35963828814763,1.19109216723561,1.19109216723561,0.926974884704405,0.78081346374328,0.685601102121325,0.614292592730593,0.55754021196031,0.514263502711484,0.481853718086558,0.450889180267425,0.272890892492441,0.231755163915894,0.18968366881668,0.152425398872957,0.12658741469261,0.114678003118113,0.115801386067165,0.130387245981032,0.161411761725395,0.161411761725395
0.378627619086297,1.06481251575556,1.06481251575556,0.843494365247399,0.712752531088442,0.625277265919861,0.55924320938565,0.506473767232156,0.465847000854945,0.434442610943179,0.40301955433958,0.24095246722937,0.20147784396757,0.162528987124896,0.129119072459835,0.106506921812984,0.0963331645124445,0.0976334103462204,0.11106105944118,0.140343051350885,0.140343051350885
0.39861960936737,0.946139180684308,0.946139180684308,0.765417278108498,0.64950627262127,0.569431178401287,0.50841153934452,0.459419815967086,0.421323276367999,0.390954036526329,0.359334276023334,0.212048735080366,0.174500604761215,0.138736749199436,0.108987256639661,0.0893123271110043,0.0806581575374074,0.0820383543508377,0.094262750178289,0.121608650826573,0.121608650826573
0.419667200601071,0.835650033986283,0.835650033986283,0.692661769011709,0.590888709154969,0.517849469388528,0.461573630438537,0.416149440002254,0.380458927407342,0.351145542136172,0.319569188025805,0.18598707722204,0.150571276224102,0.117988985882856,0.0916763191489963,0.0746514700446736,0.0673199123289642,0.0687086812361588,0.0797257114593178,0.105013130215837,0.105013130215837
0.44182612977784,0.733713829996326,0.733713829996326,0.625103001376267,0.536693663058268,0.470307726260939,0.418499897233248,0.376431840021086,0.343021415443106,0.314777624106889,0.28346434362487,0.16257476208992,0.129440071141502,0.0999795248836726,0.0768557967596404,0.0622016311750943,0.0560148448517341,0.0573616827314439,0.0671993911534693,0.0903687296636357,0.0903687296636357
0.46515507686775,0.640498356864691,0.640498356864691,0.562581340921383,0.486700978288539,0.426575448594181,0.37895921389189,0.340037786845517,0.308782049142969,0.281616375914534,0.25076637002733,0.14162093680647,0.110862495380643,0.0844171850382919,0.0642204055946454,0.0516701427844609,0.0464689924327712,0.0477400806117133,0.0564506477429976,0.0774961791239308,0.0774961791239308
0.489715820213344,0.555986077061171,0.555986077061171,0.504909820171089,0.440681903203761,0.386420217033514,0.342722281920522,0.306742399801539,0.277518330236455,0.251435508148107,0.221230212143076,0.122938283616431,0.094601828836253,0.0710281887042535,0.053491080018408,0.0427941111403135,0.0384373696709941,0.0396119075931641,0.0472645613621222,0.0662253504293315,0.0662253504293315
0.515573400127401,0.479995809553786,0.479995809553786,0.451880822593767,0.3984036686734,0.349611134481822,0.309564341257649,0.276327326455776,0.249015740383367,0.22401782610655,0.194620358784636,0.10634439180839,0.0804311899739733,0.0595578402083871,0.0444151857360265,0.0353394432267219,0.0317027294315825,0.0327698096008835,0.039444757032366,0.0563957598755912,0.0563957598755912
0.542796291128856,0.412208633839787,0.412208633839787,0.403271960907093,0.359633310283673,0.315921605971624,0.279267296699267,0.248582398064113,0.22306904534254,0.199156245949016,0.170711646036903,0.0916628897765945,0.0681351970413423,0.0497715343905664,0.0367660576059321,0.0290993576301009,0.0260738972980321,0.0270299056054836,0.03281330451685,0.0478569330031456,0.0478569330031456
0.57145658327299,0.352196051520766,0.352196051520766,0.358851154241525,0.32414079469705,0.285131527845925,0.251621331987218,0.223306832667511,0.199483188239327,0.176654424361581,0.149289724142738,0.0787243744138835,0.0575112408730327,0.0414551717352973,0.0303420094364095,0.0238925400293394,0.0213838268358127,0.0222303301795081,0.0272102634848682,0.0404686387628275,0.0404686387628275
0.601630173056056,0.299448516594677,0.299448516594677,0.31838093381286,0.291701517046037,0.25702895781605,0.226426081758779,0.200310053597122,0.178073838078929,0.156327070124414,0.130151265024554,0.0673671669289217,0.0483703876762333,0.0344150648003875,0.0249649534279172,0.0195610810333489,0.0174874997386863,0.0182295693239007,0.0224929438280662,0.0341009978328133,0.0341009978328133
0.633396964399916,0.253402699117877,0.253402699117877,0.281622026313158,0.262098239300465,0.231411335817536,0.20349142763019,0.179412185805404,0.158667653362803,0.137999999165685,0.113103977758789,0.0574379163533914,0.0405379348317935,0.0284774244623366,0.0204787527999984,0.0159683101595978,0.0142597713445833,0.0149046835798197,0.0185349491710548,0.0286344693369614,0.0286344693369614
0.666841080248894,0.213466216136427,0.213466216136427,0.24833627849604,0.235122539576023,0.208086322027135,0.182637979557114,0.16044428642469,0.141102314151003,0.121509987957258,0.0979664891631511,0.0487920651933733,0.0338536479498576,0.0234875141132779,0.0167474142969912,0.0129966162875804,0.0115932395795884,0.0121494953555282,0.0152250672880065,0.0239597212343085,0.0239597212343085
0.702051085339193,0.1790389816964,0.1790389816964,0.218288995727201,0.210575840059735,0.186872313537526,0.163697297778842,0.143248359671832,0.12522636949038,0.106704473625036,0.0845681363698633,0.0412941864101845,0.028171712459153,0.0193085558984241,0.013653209283762,0.0105453231798153,0.00939619509466316,0.00987280085302251,0.012466064849905,0.0199773917104922,0.0199773917104922
0.739120220730817,0.149530735224486,0.149530735224486,0.191250772047882,0.188270077276046,0.167598695523897,0.146511904511261,0.127677199978276,0.110898941023829,0.0934411430082967,0.0727487080936721,0.0348181974682029,0.023360437223023,0.0158204661288158,0.0110947943082164,0.0085286694100781,0.00759069275634815,0.00799665175376585,0.0101734363338314,0.0165977514670465,0.0165977514670465
0.778146650723044,0.124374661485951,0.124374661485951,0.16699889009065,0.16802807337758,0.150105876695573,0.130935128416411,0.113594101256455,0.0979893179579961,0.0815874471331671,0.0623581615461922,0.029247455585425,0.0193017505512757,0.0129184880034,0.00898538527787272,0.00687392565503741,0.00611076995701054,0.00645473840559225,0.00827414866868296,0.0137402793680489,0.0137402793680489
0.819233722807343,0.103037291114889,0.103037291114889,0.145318366564208,0.14968366150114,0.13424515273022,0.116830818971269,0.100872464670739,0.0863764734780262,0.0710200721423458,0.0532563329118139,0.0244747383681903,0.0158905302146435,0.0105117795920028,0.0072510244090531,0.0055196688763476,0.00490082538755657,0.00519089488374503,0.00670541484144851,0.0113331660513656,0.0113331660513656
0.8624902413461,0.0850250607542699,0.0850250607542699,0.126002713582935,0.13308161236734,0.119878435479014,0.10407296234233,0.0893953322613915,0.0759485281848307,0.0616243925987362,0.0453126513047169,0.0204021153336767,0.0130338085893935,0.00852200445196453,0.00582896621052495,0.00441422231312571,0.00391416275987137,0.00415773702028491,0.00541352170878553,0.00931276155960826,0.00931276155960826
0.908030755701926,0.0698880213425042,0.0698880213425042,0.108854478473332,0.118077403515596,0.106877880177235,0.0925452253456753,0.0790548693203689,0.0666021821762995,0.0532939281996666,0.0384058594617859,0.016940717954726,0.0106498919846231,0.00688196192774173,0.00466619807934196,0.00351426215413516,0.00311169716912711,0.00331543720945636,0.00435272998733599,0.00762298364778926,0.00762298364778926
0.955975863580522,0.0572212251468673,0.0572212251468673,0.0936856154831819,0.104536867067788,0.0951254378049441,0.0821404495872733,0.0697518145481893,0.0582421339475675,0.0459298202660536,0.0324237393146955,0.0140104183084705,0.00866742980281269,0.00553428460491007,0.00371810256291989,0.00278358592249554,0.00246081699400997,0.00263063430994724,0.00348425804570848,0.00621470316679216,0.00621470316679216
1.00645253039042,0.0466643133178034,0.0466643133178034,0.080317732711128,0.0923357468430203,0.0845123551785155,0.0727601139541915,0.061394913712245,0.0507805012735363,0.0394403398994988,0.0272628371442382,0.011539428727635,0.0070244648158685,0.00443022188424252,0.00294726180784039,0.00219203361738108,0.00193439108245886,0.00207547303750601,0.00277535579419695,0.00504512189230372,0.00504512189230372
1.05959442546527,0.0378997826314791,0.0378997826314791,0.0685822472359256,0.0813591910822092,0.0749386413396978,0.0643137802550688,0.0539003497361541,0.0441362565720568,0.0337404354652469,0.0228281812417115,0.00946383668992323,0.00566749089371647,0.00352852138545832,0.00232239993395252,0.00171455015745676,0.00150990912081591,0.00162676461264716,0.00219847067683866,0.00407715652720863,0.00407715652720863
1.11554227603915,0.0306503472658131,0.0306503472658131,0.0583204715092615,0.0715012030137315,0.066312515343307,0.0567185339604084,0.0471911798182184,0.0382346868394622,0.0287513231338458,0.0190329847434787,0.00772709031050779,0.004550539372334,0.00279441393711985,0.00181745577144794,0.00133037632990483,0.00116874222870261,0.00126525884480267,0.00173050446054345,0.00327884054507723,0.00327884054507723
1.17444423991204,0.0246757404280034,0.0246757404280034,0.0493836451795181,0.0626640679885577,0.0585498476030514,0.0498984296275001,0.0411967882340702,0.0330068860204266,0.0244001207067516,0.0157983273067484,0.00627945012719837,0.00363431021300849,0.00219870321818886,0.00141077630512817,0.00102235497791505,0.000895510697660853,0.000975017061693893,0.00135215708995284,0.00262275326228867,0.00262275326228867
1.23645629779267,0.0197692296854359,0.0197692296854359,0.0416329191259611,0.0547577728928069,0.0515736045026811,0.0437839486598333,0.0358523618465532,0.0283892855575588,0.0206195219813997,0.0130528112119577,0.0050774224043568,0.00288535942950252,0.00171695758282713,0.00108442002888041,0.000776339315587414,0.000677546182086001,0.000742875126330321,0.0010473522122333,0.00208548320508935,0.00208548320508935
1.30174266635737,0.0157540542752241,0.0157540542752241,0.0349392929419357,0.0476994309420707,0.0453133039679627,0.0383114754868237,0.0310983939461072,0.0243232268261305,0.0173475065961319,0.0107321899271644,0.00408318803537857,0.00227535011476746,0.00132879907915727,0.000823558992921174,0.000580690843804935,0.000504436381066375,0.000557986050967389,0.00080273794267368,0.00164713062272518,0.00164713062272518
1.37047623311903,0.0124799354268791,0.0124799354268791,0.0291835035644499,0.0414127226958713,0.0397044880717605,0.0334227969941201,0.0268802208005868,0.0207545771883447,0.0145270787193972,0.00877896977383673,0.00326403945475066,0.00178037087662302,0.00101728300479659,0.000615968432902323,0.000425855198040392,0.000367641186021351,0.000411432275994814,0.000607255912353279,0.00129085199436108,0.00129085199436108
1.44283901425759,0.00981976300408774,0.00981976300408774,0.0242558611642032,0.0358273621163947,0.0346882174503364,0.0290646290202584,0.0231475941393244,0.017633389525757,0.0121060271485981,0.0071419877649708,0.00259183596484735,0.00138032262439971,0.000768360364594149,0.000451593340282114,0.000304005270011945,0.000260170308531351,0.000295898422532756,0.000451771495224778,0.00100244765303663,0.00100244765303663
1.5190226366246,0.00766652353295359,0.00766652353295359,0.0200560285568409,0.0308785946524165,0.0302105912827286,0.0251881728975306,0.0198542916805024,0.0149136033802356,0.0100366993374072,0.00577597069547844,0.00204248572059933,0.00105837241769494,0.000570415159052598,0.000322182038819998,0.000208742021474627,0.000176313472907152,0.000205396164288856,0.000328758251695971,0.000769992235332573,0.000769992235332573
1.59922884519812,0.00593050517665941,0.00593050517665941,0.016492741904847,0.0265067325861456,0.0262222957645716,0.0217487042892958,0.0169577667020391,0.0125527843254899,0.00827578248992572,0.00464108199745539,0.00159546045752529,0.000800471442371462,0.00041386839912906,0.000220977673063352,0.000134844487016825,0.000111415307144179,0.000135033735891731,0.00023202996193631,0.000583506562937083,0.000583506562937083
1.68367003733188,0.0045367933020061,0.0045367933020061,0.013483472889966,0.0226567311894849,0.0226781833300598,0.018705195908166,0.014418836547589,0.0105118969796747,0.00678408600564492,0.00370246366789389,0.00123334702145446,0.000594933045098323,0.000290841000135822,0.000142459416166942,7.80615020654374e-05,6.16880606669624e-05,8.08234564475837e-05,0.000156514085109388,0.00043466875398285,0.00043466875398285
1.77256982521344,0.00342305468754117,0.00342305468754117,0.0109540353679837,0.0192778075731279,0.0195368842843826,0.0160199750425394,0.0122014088657976,0.00875510622418,0.00552632105408153,0.00292978075466708,0.000941437950216816,0.00043206605370359,0.000194868159735049,8.2126113184369e-05,3.49386640121998e-05,2.40561965791283e-05,3.95214693528368e-05,9.80610153800396e-05,0.000316561815125739,0.000316561815125739
1.86616362802082,0.00253759789470694,0.00253759789470694,0.00883814232411857,0.0163231024849626,0.0167604519516013,0.0136584161435985,0.0102722433426905,0.00724960075925265,0.00447087471240835,0.0022967755298216,0.000707361821016798,0.000303858253472577,0.000120658396718035,3.63159548123837e-05,2.67492436322358e-06,-3.9722594995681e-06,8.49466378859996e-06,5.32840702434356e-05,0.00022345464111394,0.00022345464111394
1.96469929534566,0.00183769072602019,0.00183769072602019,0.00707692136802526,0.0137493837592438,0.0143140418798149,0.0115886680171635,0.00860074575632115,0.00596543311672683,0.00358957773268518,0.00178083770689734,0.000520752833589475,0.000203704800918914,6.3891061031884e-05,2.05660189126009e-06,-2.09959896723245e-05,-2.44119871616474e-05,-1.43895600616518e-05,1.94257115222044e-05,0.000150613204775035,0.000150613204775035
2.06843776353393,0.0012881120479154,0.0012881120479154,0.00561839879342559,0.0115167886944869,0.0121656250508259,0.00978141443236629,0.00715879042137816,0.00487537063674264,0.00285746646677277,0.00136259600611624,0.000372958143412393,0.000126176466499472,2.10467787551076e-05,-2.30590614062732e-05,-3.79034152643952e-05,-3.88879713869272e-05,-3.08543957698233e-05,-5.75395655887672e-06,9.41387174120628e-05,9.41387174120628e-05
2.17765374668214,0.000859913750255134,0.000859913750255134,0.00441696325241626,0.00958860142004325,0.0102857344063739,0.00820966622596876,0.00592056655484988,0.00395475263664549,0.0022525406573257,0.00102553516899651,0.000256780771659569,6.68228466666147e-05,-1.07340626358016e-05,-4.0975683823051e-05,-4.95203233398274e-05,-4.87075774425244e-05,-4.22887661130286e-05,-2.40698582538213e-05,5.08296404732209e-05,5.08296404732209e-05
2.29263646411905,0.000529368602274134,0.000529368602274134,0.00343282034300486,0.00793106037286413,0.00864724333747898,0.00684858228965126,0.00486244382515317,0.0031813499644273,0.00175551964257328,0.000755641287762939,0.000166255464714524,2.20060248916524e-05,-3.3769072637503e-05,-5.326024298012e-05,-5.70295432615804e-05,-5.49197462981074e-05,-4.98091662124587e-05,-3.69887646740039e-05,1.80646023353761e-05,1.80646023353761e-05
2.41369040629926,0.000277080743060095,0.000277080743060095,0.00263144895505109,0.00651319040827273,0.00722517411489254,0.00567531622579173,0.00396285236462534,0.00253522422758804,0.00134960000535747,0.000541077135645683,9.64546201312919e-05,-1.12394482933882e-05,-4.99315777711753e-05,-6.11718762069758e-05,-6.13781016537019e-05,-5.83635298849259e-05,-5.43104713110043e-05,-4.5692816560563e-05,-6.29650632794215e-06,-6.29650632794215e-06
2.54113614113684,8.72371348324088e-05,8.72371348324088e-05,0.00198306919969172,0.00530665384835981,0.00599653360856971,0.00466888499750888,0.00320217282014575,0.0019985851109497,0.00102021784824821,0.000371888126368224,4.33212978699341e-05,-3.53239737877221e-05,-6.07315057775661e-05,-6.57192762498838e-05,-6.33217343011899e-05,-5.97078216007851e-05,-5.6507604701702e-05,-5.11319334349901e-05,-2.39957409631102e-05,-2.39957409631102e-05
2.6753111629144,-5.30197692524909e-05,-5.30197692524909e-05,0.00146213032556645,0.00428561493075195,0.00494017310158705,0.00381005562409109,0.00256263255340827,0.00155564524376761,0.000754818746740898,0.000239738634222553,3.52635924067883e-06,-5.2201025908615e-05,-6.73821751652146e-05,-6.77077794304177e-05,-6.3461289778093e-05,-5.94838282738362e-05,-5.69696522736312e-05,-5.4066961140146e-05,-3.64468436991766e-05,-3.64468436991766e-05
2.81657078601559,-0.000154115830170345,-0.000154115830170345,0.00104682537263202,0.00342661262555725,0.00403666859849527,0.0030812459113,0.00202820482009018,0.00119247297001445,0.000542638089760317,0.000137677686692452,-2.56531115122394e-05,-6.34488849723854e-05,-7.08553227858777e-05,-6.77779294274874e-05,-6.22724551927291e-05,-5.81115692262068e-05,-5.61477469787897e-05,-5.51051225557633e-05,-4.47934934069048e-05,-4.47934934069048e-05
2.96528908584767,-0.000224481126327954,-0.000224481126327954,0.000718637585817863,0.00270843757309486,0.00326821780061341,0.00246643536496078,0.00158450858286076,0.000896844064517639,0.000374494032279044,5.99324999716147e-05,-4.64367755744942e-05,-7.03385145663068e-05,-7.1926344660809e-05,-6.64370057887895e-05,-6.01299915165847e-05,-5.59214680201829e-05,-5.43978244129705e-05,-5.47290880453258e-05,-4.99578018884149e-05,-4.99578018884149e-05
3.12185988944593,-0.000270911604070928,-0.000270911604070928,0.000461921933631343,0.00211200986833895,0.00261854989668283,0.00195108279957448,0.00121870746688431,0.000658093901135501,0.00024259472683524,1.72795138399201e-06,-6.06278599454994e-05,-7.38897750083584e-05,-7.12114154444281e-05,-6.40847574988562e-05,-5.73274620594083e-05,-5.31719188733942e-05,-5.19991630986616e-05,-5.33207692954723e-05,-5.26805683754527e-05,-5.26805683754527e-05
3.28669781838331,-0.000298868286985893,-0.000298868286985893,0.000263523545757057,0.00162025547879934,0.00207284450137384,0.001522047684277,0.000919407175601181,0.000466971820479914,0.000140360926989846,-4.08701485062991e-05,-6.96860626926096e-05,-7.49178550010762e-05,-6.91978847678791e-05,-6.10343716203477e-05,-5.40932669412014e-05,-5.00635558643058e-05,-4.91694659368693e-05,-5.11807584495732e-05,-5.35545988147234e-05,-5.35545988147234e-05
3.46023938674673,-0.000312724185508286,-0.000312724185508286,0.00011243355866242,0.0012179801304556,0.00161765644890257,0.00116751291374985,0.000676551388556103,0.000315499488860759,6.22645110329297e-05,-7.10902307488437e-05,-7.47885409533823e-05,-7.40715284186761e-05,-6.62691204647011e-05,-5.75295305351679e-05,-5.06036542052265e-05,-4.67508250898705e-05,-4.60771078922836e-05,-4.85441807140637e-05,-5.30522113764267e-05,-5.30522113764267e-05
3.64294415708801,-0.000315967556104673,-0.000315967556104673,-5.18230260407067e-07,0.000891740443961615,0.00124084367730103,0.000876907389035556,0.000481316721573183,0.000196834925076604,3.68298972691692e-06,-9.15708493124999e-05,-7.68807492696468e-05,-7.18646003411432e-05,-6.27247747730051e-05,-5.37582635004906e-05,-4.69932596790631e-05,-4.33513536035007e-05,-4.28510652338849e-05,-4.55935983630234e-05,-5.15478848421976e-05,-5.15478848421976e-05
3.83529595741031,-0.000311368844474216,-0.000311368844474216,-8.29353449275451e-05,0.000629712887621452,0.000931496068708973,0.000640827482437814,0.000326007722471225,0.000105143640692874,-3.92303444011402e-05,-0.000104459467706057,-7.67186768738337e-05,-6.87016953771317e-05,-5.87972851745563e-05,-4.98641747851154e-05,-4.33636297646166e-05,-3.99535209342904e-05,-3.95889507387404e-05,-4.24694950479728e-05,-4.93368620502891e-05,-4.93368620502891e-05
4.03780416241295,-0.000301117501180529,-0.000301117501180529,-0.000141093309924256,0.000421561695259496,0.000679863783024355,0.000450957086593786,0.000203953101765642,3.54780377017158e-05,-6.966128926554e-05,-0.000111496236808009,-7.49038291527359e-05,-6.48993585688052e-05,-5.46652833429414e-05,-4.5955528121836e-05,-3.97900998002966e-05,-3.66225660320858e-05,-3.63635035482078e-05,-3.92787775031919e-05,-4.66503942251929e-05,-4.66503942251929e-05
4.25100504238742,-0.000286933868885858,-0.000286933868885858,-0.00018014749642506,0.000258307264930981,0.000477284278423354,0.000299986470114283,0.000109404472938208,-1.63341268380511e-05,-9.02355259490034e-05,-0.000114084702538562,-7.19121135806784e-05,-6.07032822601888e-05,-5.04644697238639e-05,-4.21125818516466e-05,-3.6327333674183e-05,-3.34055024718768e-05,-3.32278199598946e-05,-3.61016556545941e-05,-4.36682035411879e-05,-4.36682035411879e-05
4.47546318333681,-0.000270160492623633,-0.000270160492623633,-0.000204312837698221,0.000132196719101252,0.000316107802142903,0.000181530555764893,3.74388265055337e-05,-5.37917325844368e-05,-0.000103106388491153,-0.000113351214730619,-6.81176240212896e-05,-5.63023387814077e-05,-4.62964141697766e-05,-3.8393498779102e-05,-3.30137750076425e-05,-3.03350652060906e-05,-3.02195598446844e-05,-3.29971983637977e-05,-4.05286474969549e-05,-4.05286474969549e-05
4.71177298207914,-0.000251836483067851,-0.000251836483067851,-0.000217018207427056,3.65782965224442e-05,0.00018962162081259,9.00474943473743e-05,-1.613418195304e-05,-7.98125762379096e-05,-0.000110030757400405,-0.000110194633267262,-6.38121703218547e-05,-5.18399851928361e-05,-4.22356623671157e-05,-3.48390963811999e-05,-2.98752146460687e-05,-2.7432871388543e-05,-2.73643207971558e-05,-3.00078093120422e-05,-3.73369894958034e-05,-3.73369894958034e-05
4.960560220294,-0.00023275795236253,-0.00023275795236253,-0.000221038233742953,-3.42189018812545e-05,9.19736208152216e-05,2.07585330335627e-05,-5.4859254933526e-05,-9.68160407237987e-05,-0.000112434256960072,-0.000105327752031131,-5.92212710192137e-05,-4.74235107418812e-05,-3.83354606361879e-05,-3.14766550169959e-05,-2.69276418357472e-05,-2.47119444810845e-05,-2.46783371712006e-05,-2.71628239453768e-05,-3.4172112148426e-05,-3.4172112148426e-05
5.22248372168072,-0.000213527027648899,-0.000213527027648899,-0.000218605219726524,-8.49985337126677e-05,1.80961382465661e-05,-3.04298105934415e-05,-8.17161488204994e-05,-0.000106796473100249,-0.000111466926212457,-9.93116924385434e-05,-5.45172150880263e-05,-4.31315170735572e-05,-3.46323559713409e-05,-2.83229622521374e-05,-2.41795157495852e-05,-2.21787233439145e-05,-2.21706325193819e-05,-2.44813922043884e-05,-3.10919531897223e-05,-3.10919531897223e-05
5.49823709661639,-0.00019459151636218,-0.00019459151636218,-0.00021150368272652,-0.000119803020840325,-3.63690158821307e-05,-6.70003355465347e-05,-9.91936456005117e-05,-0.000111387759165517,-0.000108050489780588,-9.25843593828801e-05,-4.98297019980159e-05,-3.90199540365168e-05,-3.11498823717372e-05,-2.53867389624332e-05,-2.16335689336129e-05,-1.98346556727949e-05,-1.98447302215724e-05,-2.19747821094083e-05,-2.81378959503264e-05,-2.81378959503264e-05
5.78855057893406,-0.00017627693700436,-0.00017627693700436,-0.000201149831221512,-0.0001420112758379,-7.51433709494024e-05,-9.1895713822015e-05,-0.000109356632558334,-0.000111919702213408,-0.00010291828852354,-8.54839066067433e-05,-4.52544868340257e-05,-3.51269776011158e-05,-2.79015063856392e-05,-2.26705662072664e-05,-1.9288233576549e-05,-1.76774567188412e-05,-1.77000080341282e-05,-1.9648214654023e-05,-2.53383062068926e-05,-2.53383062068926e-05
6.09419295968488,-0.00015881232865121,-0.00015881232865121,-0.000188658085462101,-0.000154427792974407,-0.000101381571595283,-0.000107584403203466,-0.000113906323424459,-0.000109466887850687,-9.66488489229107e-05,-7.82680264053851e-05,-4.0860386851155e-05,-3.14768495206221e-05,-2.4892973609858e-05,-2.01724099876349e-05,-1.71387648726692e-05,-1.57020992994725e-05,-1.57327662239562e-05,-1.75023206186089e-05,-2.2711373900066e-05,-2.2711373900066e-05
6.41597362300527,-0.00014235100312924,-0.00014235100312924,-0.000174896529614066,-0.000159363026793669,-0.000117737372459383,-0.000116121497485821,-0.000114233822002351,-0.000104890753701307,-8.96939810368575e-05,-7.1129760420423e-05,-3.66949462297026e-05,-2.80830597186696e-05,-2.21241721219079e-05,-1.78868232306982e-05,-1.51781217130837e-05,-1.39015888049824e-05,-1.39370663526468e-05,-1.55342929422776e-05,-2.02673903648239e-05,-2.02673903648239e-05
6.75474468948023,-0.000126987196346939,-0.000126987196346939,-0.000160532967934929,-0.000158705218120459,-0.000126425286340619,-0.000119204284569971,-0.000111467359121006,-9.88755887764765e-05,-8.24022032079962e-05,-6.42104243644011e-05,-3.27890053679731e-05,-2.49508198711675e-05,-1.95906076029941e-05,-1.58058895129232e-05,-1.33976539787395e-05,-1.22675669000527e-05,-1.23053868517084e-05,-1.37387951900333e-05,-1.80105684970601e-05,-1.80105684970601e-05
7.11140327267895,-0.000112769403632995,-0.000112769403632995,-0.000146073051233761,-0.000153984016452163,-0.00012927750331713,-0.000118222455840207,-0.000106513626787164,-9.19591689757158e-05,-7.50382009370348e-05,-5.76101478958371e-05,-2.91603789159699e-05,-2.20790500622442e-05,-1.72845675178937e-05,-1.3919961036399e-05,-1.17876362877042e-05,-1.07907793724047e-05,-1.08291331381584e-05,-1.21086750566356e-05,-1.59404940544116e-05,-1.59404940544116e-05
7.48689385483796,-9.97110415895956e-05,-9.97110415895956e-05,-0.000131891747620956,-0.000146426386977013,-0.000127795876150275,-0.00011430305622503,-0.000100093692861365,-8.45586995291155e-05,-6.77989401721898e-05,-5.13964517010728e-05,-2.5816810833529e-05,-1.94619581704775e-05,-1.5196037211019e-05,-1.22182335499733e-05,-1.03376804887698e-05,-9.46143693640098e-06,-9.4990327282811e-06,-1.06355229669975e-05,-1.40532804346194e-05,-1.40532804346194e-05
7.88221078798337,-8.77989606460064e-05,-8.77989606460064e-05,-0.000118259254303873,-0.00013700538364446,-0.000123198926268468,-0.000108350381419039,-9.27740086169122e-05,-7.69926871706938e-05,-6.08269736593767e-05,-4.56112148880334e-05,-2.27583450137026e-05,-1.70902931531036e-05,-1.33134190436593e-05,-1.06891926732091e-05,-9.03705310738303e-06,-8.26949202199814e-06,-8.30544000583452e-06,-9.31010806608389e-06,-1.23424857179619e-05,-1.23424857179619e-05
8.29840092711535,-7.70002347133447e-05,-7.70002347133447e-05,-0.000105362287241263,-0.000126482421715591,-0.000116463957770828,-0.000101081113708248,-8.49930273952396e-05,-6.94993095025031e-05,-5.42214035343304e-05,-4.02763269133844e-05,-1.99792248756727e-05,-1.49523382082582e-05,-1.16240957404272e-05,-9.32095927765079e-06,-7.87491852063054e-06,-7.20485028906061e-06,-7.23857036642296e-06,-8.12271757671772e-06,-1.07998400309626e-05,-1.07998400309626e-05
8.73656640242772,-6.72675729383109e-05,-6.72675729383109e-05,-9.3321541974517e-05,-0.0001154437004213,-0.000108364470572416,-9.30550445208269e-05,-7.7083938339269e-05,-6.22517899997607e-05,-4.80468950548401e-05,-3.53982672668324e-05,-1.74694142893434e-05,-1.30346970416715e-05,-1.01148709573814e-05,-8.10155608887365e-06,-6.84052466392187e-06,-6.25753151147229e-06,-6.2886795319686e-06,-7.06342047559094e-06,-9.41582180227536e-06,-9.41582180227536e-06
9.19786753790427,-5.85436309871954e-05,-5.85436309871954e-05,-8.22059920982006e-05,-0.000104331416804545,-9.95031386270541e-05,-8.47017622923028e-05,-6.92939918934812e-05,-5.5371227472221e-05,-4.23410751348048e-05,-3.09718130163378e-05,-1.52158145171127e-05,-1.13229157974855e-05,-8.77231341000479e-06,-7.01911295615889e-06,-5.9233442339238e-06,-5.41779146479968e-06,-5.44620038940152e-06,-6.12227198924875e-06,-8.18011397805178e-06,-8.18011397805178e-06
9.68352592402023,-5.07644436838044e-05,-5.07644436838044e-05,-7.20445809403393e-05,-9.34703816398808e-05,-9.03406670079251e-05,-7.63436940977677e-05,-6.18008566052796e-05,-4.89372708658517e-05,-3.71205949862752e-05,-2.69830375877877e-05,-1.32032373254344e-05,-9.80197454521886e-06,-7.58302519025978e-06,-6.06202447375663e-06,-5.11318160198987e-06,-4.676213838858e-06,-4.70184701427911e-06,-5.28947167691496e-06,-7.0819648637098e-06,-7.0819648637098e-06
10.1948276526863,-4.38621544693438e-05,-4.38621544693438e-05,-6.2835765818962e-05,-8.30906053321779e-05,-8.12208669084123e-05,-6.82158826975626e-05,-5.47264049482873e-05,-4.29969757624048e-05,-3.23860891743103e-05,-2.34117332293134e-05,-1.14151821019746e-05,-8.45667501117183e-06,-6.53385033285317e-06,-5.21907032132094e-06,-4.40025320676024e-06,-4.02377889369012e-06,-4.04669323720219e-06,-4.55548540215877e-06,-6.11047299272496e-06,-6.11047299272496e-06
10.7331267230012,-3.77671800535506e-05,-3.77671800535506e-05,-5.45552922493878e-05,-7.33463704268788e-05,-7.23922952548792e-05,-6.04828628081558e-05,-4.81482818768527e-05,-3.75721291673887e-05,-2.81262224218792e-05,-2.02333637728987e-05,-9.83445477132785e-06,-7.27194525103862e-06,-5.61203601957373e-06,-4.47950639403396e-06,-3.77524717624575e-06,-3.45191414060149e-06,-3.47223121789884e-06,-3.91113847413198e-06,-5.25481120694124e-06,-5.25481120694124e-06
11.2998486268327,-3.24099179424311e-05,-3.24099179424311e-05,-4.71625063107849e-05,-6.43322537017249e-05,-6.40267995008095e-05,-5.32529752449626e-05,-4.21095667707719e-05,-3.26652844535443e-05,-2.4320981148772e-05,-1.74206331628445e-05,-8.44365845621996e-06,-6.23307729785152e-06,-4.8053556677654e-06,-3.83313248334389e-06,-3.22936642534278e-06,-2.95253053623194e-06,-2.97041416395394e-06,-3.34768593338302e-06,-4.50440162075536e-06,-4.50440162075536e-06
11.8964941237207,-2.77220807871393e-05,-2.77220807871393e-05,-4.06054559896933e-05,-5.60965075629448e-05,-5.62352940132415e-05,-4.65904288006129e-05,-3.66267989904212e-05,-2.82647097990698e-05,-2.09443378782364e-05,-1.49447379302183e-05,-7.22557896683509e-06,-5.32591005841618e-06,-4.10220100429628e-06,-3.27034090180689e-06,-2.75435826737674e-06,-2.51804704793089e-06,-2.53368608234827e-06,-2.85686402568975e-06,-3.84905044618643e-06,-3.84905044618643e-06
12.5246432151002,-2.36377228712966e-05,-2.36377228712966e-05,-3.482498562938e-05,-4.86521608293828e-05,-4.90810749017134e-05,-4.05253901822262e-05,-3.16966007970665e-05,-2.43484202707398e-05,-1.79663932277877e-05,-1.27763580749966e-05,-6.16348353050578e-06,-4.53696689524638e-06,-3.49164832373747e-06,-2.78214915909658e-06,-2.34253279908825e-06,-2.14140530114743e-06,-2.15500067760993e-06,-2.43092612720057e-06,-3.27904961625642e-06,-3.27904961625642e-06
13.1859593283686,-2.00940097736197e-05,-2.00940097736197e-05,-2.97579900789872e-05,-4.19861539578816e-05,-4.25909582541875e-05,-3.50623540438154e-05,-2.73010993560426e-05,-2.0887436327104e-05,-1.53550810284382e-05,-1.08864301784848e-05,-5.24134705717364e-06,-3.8535552046181e-06,-2.96350290282225e-06,-2.36021908070628e-06,-1.98677150457934e-06,-1.81607581992743e-06,-1.82783092502977e-06,-2.06266538030111e-06,-2.78525050376155e-06,-2.78525050376155e-06
13.8821937218751,-1.70317723051111e-05,-1.70317723051111e-05,-2.53399654721451e-05,-3.60667844651736e-05,-3.6764504750417e-05,-3.01870186323194e-05,-2.3412322029965e-05,-1.78483888090881e-05,-1.30775072271684e-05,-9.24673815432414e-06,-4.44401754064488e-06,-3.26383375165652e-06,-2.50832477660355e-06,-1.99686410029904e-06,-1.68052739740747e-06,-1.53605676697469e-06,-1.54617053880561e-06,-1.74542590617323e-06,-2.3591141144575e-06,-2.3591141144575e-06
14.6151901225008,-1.43958781316011e-05,-1.43958781316011e-05,-2.15069707161568e-05,-3.08497044475772e-05,-3.1581572277292e-05,-2.58718692277668e-05,-1.99957163019314e-05,-1.51955722356094e-05,-1.11009816873467e-05,-7.83035108067825e-06,-3.75733006443821e-06,-2.75685256480591e-06,-2.1174383006139e-06,-1.68504625318478e-06,-1.41781763717613e-06,-1.29586608394647e-06,-1.30452820974943e-06,-1.47310406849314e-06,-1.99274102180046e-06,-1.99274102180046e-06
15.3868896081066,-1.21354494464951e-05,-1.21354494464951e-05,-1.81970957611681e-05,-2.6282682998598e-05,-2.70084178610499e-05,-2.20806505037135e-05,-1.70129261214139e-05,-1.28925337553633e-05,-9.39379240019307e-06,-6.61193284515896e-06,-3.16817749331198e-06,-2.32256941187717e-06,-1.78292790982704e-06,-1.41836417467866e-06,-1.1932094865745e-06,-1.09052778607571e-06,-1.09791560773235e-06,-1.24014112385089e-06,-1.67888432387853e-06,-1.67888432387853e-06
16.1993357477822,-1.02039517409088e-05,-1.02039517409088e-05,-1.53515189989892e-05,-2.23093218499552e-05,-2.30025514277429e-05,-1.87718904827374e-05,-1.4423940331157e-05,-1.09032728519148e-05,-7.92576516362218e-06,-5.56794480151308e-06,-2.66454487269593e-06,-1.95184658573933e-06,-1.49762197219614e-06,-1.19103338202182e-06,-1.00180059535988e-06,-9.15553211500465e-07,-9.21829886566943e-07,-1.04150851346923e-06,-1.41094804973373e-06,-1.41094804973373e-06
17.0546800135044,-8.55917579719994e-06,-8.55917579719994e-06,-1.29152250151377e-05,-1.88718908415093e-05,-1.95165259930924e-05,-1.59016219950569e-05,-1.21887150705903e-05,-9.19311752688051e-06,-6.66864552781102e-06,-4.67676012776894e-06,-2.2355137674862e-06,-1.63643128123289e-06,-1.25506680908581e-06,-9.97860090580887e-07,-8.39194431913219e-07,-7.66918025681723e-07,-7.72231665287372e-07,-8.72686986190228e-07,-1.18297363803096e-06,-1.18297363803096e-06
17.9551874775388,-7.16313347824822e-06,-7.16313347824822e-06,-1.08374450514752e-05,-1.59134311351597e-05,-1.6500831573444e-05,-1.34254324492402e-05,-1.02683600226587e-05,-7.72933425700021e-06,-5.59633570427839e-06,-3.91870636810109e-06,-1.87124234445473e-06,-1.36892276966431e-06,-1.04949283919721e-06,-8.34209828544409e-07,-7.01471899008162e-07,-6.41035778398799e-07,-6.45519332497119e-07,-7.2964078898641e-07,-9.89616666474147e-07,-9.89616666474147e-07
18.9032428106707,-5.98188585199067e-06,-5.98188585199067e-06,-9.07187482720603e-06,-1.33792566064433e-05,-1.39060436318141e-05,-1.12999582829964e-05,-8.62596749799342e-06,-6.48152189396084e-06,-4.68501466539773e-06,-3.2760509077191e-06,-1.56292625130832e-06,-1.14272931590835e-06,-8.757745316103e-07,-6.95972150980135e-07,-5.85160035429869e-07,-5.34728980534121e-07,-5.38500621709873e-07,-6.08788056142215e-07,-8.26116148269213e-07,-8.26116148269213e-07
19.9013565971496,-4.98532072109477e-06,-4.98532072109477e-06,-7.5767174175421e-06,-1.1217968258962e-05,-1.16843603997629e-05,-9.48392732529595e-06,-7.22715387401228e-06,-5.42183344975516e-06,-3.91316662542926e-06,-2.73294221297334e-06,-1.30274516799617e-06,-9.52017524707525e-07,-7.29386123581689e-07,-5.79522616219867e-07,-4.87198799584726e-07,-4.45198438350421e-07,-4.48362296640867e-07,-5.06968617935422e-07,-6.88258226877473e-07,-6.88258226877473e-07
20.9521719830703,-4.14689475593512e-06,-4.14689475593512e-06,-6.31459273472594e-06,-9.38208146749055e-06,-9.79064770499319e-06,-7.93883918887449e-06,-6.04037330028333e-06,-4.52506358662669e-06,-3.26153926859383e-06,-2.27531853770403e-06,-1.0837990659374e-06,-7.91656717899555e-07,-6.0635464504173e-07,-4.81683297473678e-07,-4.04906831917967e-07,-3.6999175075738e-07,-3.72638886661553e-07,-4.21410232675515e-07,-5.72336225667291e-07,-5.72336225667291e-07
22.0584716757967,-3.44335361038186e-06,-3.44335361038186e-06,-5.25234921764171e-06,-7.82835209650548e-06,-8.18309419632126e-06,-6.62936173409357e-06,-5.03705576522309e-06,-3.76863436238212e-06,-2.71305054770701e-06,-1.89079375538018e-06,-9.00037990012811e-07,-6.57160454428758e-07,-5.03211704947613e-07,-3.99682704309578e-07,-3.35947005203478e-07,-3.06971650377514e-07,-3.09181163834967e-07,-3.49694170739659e-07,-4.75108540410094e-07,-4.75108540410094e-07
23.2231853129637,-2.85444150604176e-06,-2.85444150604176e-06,-4.36080760617897e-06,-6.5178743858223e-06,-6.82356545158942e-06,-5.52351020187628e-06,-4.19161296798192e-06,-3.13250668047949e-06,-2.25265952873621e-06,-1.56852884928548e-06,-7.46188393207169e-07,-5.44627143957631e-07,-4.16945324929666e-07,-3.31116223932175e-07,-2.78292531269455e-07,-2.54284875972321e-07,-2.56125068379351e-07,-2.89721083105398e-07,-3.93755911749325e-07,-3.93755911749325e-07
24.4493972205702,-2.36260963371654e-06,-2.36260963371654e-06,-3.61446172664745e-06,-5.41601149744425e-06,-5.67773120458469e-06,-4.59266463712063e-06,-3.4813487043774e-06,-2.59904011602593e-06,-1.8672143824759e-06,-1.29909586976821e-06,-6.1767873267177e-07,-4.50681372205084e-07,-3.44952930162518e-07,-2.73907672422697e-07,-2.30194192144473e-07,-2.10332146142604e-07,-2.11861652473892e-07,-2.39677800474899e-07,-3.25839074749085e-07,-3.25839074749085e-07
25.7403545807102,-1.95273113362906e-06,-1.95273113362906e-06,-2.99115619817065e-06,-4.49220869556248e-06,-4.71502733062445e-06,-3.81147164321778e-06,-2.88630350552088e-06,-2.15281960556428e-06,-1.54528787332483e-06,-1.07434002871654e-06,-5.10566315629131e-07,-3.72417094227716e-07,-2.84996247700393e-07,-2.26272693646061e-07,-1.9014917296258e-07,-1.73739602673134e-07,-1.75008508173834e-07,-1.98005548043805e-07,-2.69257839525985e-07,-2.69257839525985e-07
27.0994760305684,-1.61182819229118e-06,-1.61182819229118e-06,-2.47175682152495e-06,-3.71972924047493e-06,-3.90850251949573e-06,-3.15766743293326e-06,-2.38905741333967e-06,-1.78046372863051e-06,-1.27700866236675e-06,-8.8724421473169e-07,-4.21467039280671e-07,-3.07343787252999e-07,-2.35158815265334e-07,-1.86684393480796e-07,-1.56871909356867e-07,-1.43332055248044e-07,-1.44382969695224e-07,-1.63370138114705e-07,-2.22212178662611e-07,-2.22212178662611e-07
28.5303607154541,-1.32881558274581e-06,-1.32881558274581e-06,-2.03982553633741e-06,-3.07534446479239e-06,-3.23458936467255e-06,-2.61185154295502e-06,-1.9745095399513e-06,-1.47042574975535e-06,-1.05389456934658e-06,-7.31799054328182e-07,-3.47489152002401e-07,-2.53336067399962e-07,-1.93806508394235e-07,-1.53841458165337e-07,-1.29267083380877e-07,-1.18108312011761e-07,-1.18977320541743e-07,-1.34634265915522e-07,-1.83165918317269e-07,-1.83165918317269e-07
30.0367978198452,-1.09426324688603e-06,-1.09426324688603e-06,-1.68130850377086e-06,-2.53900212421084e-06,-2.67283067963314e-06,-2.15723373945574e-06,-1.62964859014623e-06,-1.21279600328438e-06,-8.686923749789e-07,-6.02880860503415e-07,-2.86171838138316e-07,-2.08587382629329e-07,-1.59551299057454e-07,-1.2663909523733e-07,-1.06404974322327e-07,-9.72185998314243e-08,-9.79361665149498e-08,-1.1083216223921e-07,-1.50813239392988e-07,-1.50813239392988e-07
31.6227766016838,-9.00179471331728e-07,-9.00179471331728e-07,-1.38424327206345e-06,-2.09349085671223e-06,-2.20558439788282e-06,-1.77937098530862e-06,-1.3433247721429e-06,-9.99111500406744e-07,-7.1522725033507e-07,-4.96138830272383e-07,-2.35428973541062e-07,-1.71567799276458e-07,-1.31218443433444e-07,-1.04142615770655e-07,-8.74992261248476e-08,-7.99442208375364e-08,-8.05359582133216e-08,-9.11466520841294e-08,-1.24048252024793e-07,-1.24048252024793e-07


==> figures/SP.csv <==
0.00316227766016838,83.2211650280175,83.2211650280175,85.1503221763404,86.9736320733139,88.8593450774584,90.7330120311367,92.515210170275,94.1505345757775,95.5908879064542,96.7808240210024,103.335939253727,103.979847163276,104.511330964966,105.103951420509,105.82511353,106.605691615592,107.34042405342,107.961292643034,108.43955183155,108.43955183155
0.00332924969564932,83.6651273408485,83.6651273408485,85.5909805436603,87.4098127998529,89.2893888510443,91.154594014373,92.9253815651785,94.5462097476268,95.969768437008,97.1422185376808,103.676503396906,104.306633500264,104.826359851078,105.409243080797,106.122828214319,106.898214720263,107.63023431058,108.250715741419,108.730548582305,108.730548582305
0.00350503805392943,84.1091803782955,84.1091803782955,86.03168780447,87.8461149427829,89.7198351236424,91.5771709529739,93.3375185584895,94.9451621190294,96.3534013761396,97.5097402153109,104.023772487866,104.640806543283,105.149020555452,105.722098776459,106.427889822078,107.19786292097,107.927038339927,108.547135916683,109.028686010616,109.028686010616
0.00369010824737715,84.5532891538443,84.5532891538443,86.4723737471386,88.2824227020901,90.1505094475046,92.0004947521398,93.7512871488082,95.3469703850573,96.7412924923879,97.8828453578963,104.377121823104,104.981722552535,105.478643149607,106.041815569316,106.739561328311,107.503869402719,108.230047054623,108.84975098317,109.33315866221,109.33315866221
0.00388495036796967,84.9974181367685,84.9974181367685,86.9129666548087,88.718618675575,90.5812370177762,92.4243195400568,94.1663583411576,95.7512187524904,97.1329486664417,98.2609813726864,104.735898858405,105.328696183346,105.814503951533,106.367627554075,107.057036275067,107.815393056165,108.538392675907,109.157675530145,109.643073109526,109.643073109526
0.00409008038512566,85.44153063583,85.44153063583,87.3533923155242,89.1545824207823,91.0118407223297,92.8483992127695,94.5824053726111,96.1574942405111,97.5278756405078,98.6435849601369,105.099420913274,105.680997885454,106.155822573303,106.698702789003,107.379435750708,108.131515387852,108.851125214088,109.469936513479,109.957442208003,109.957442208003
0.00430604151206501,85.8855881126793,85.8855881126793,87.7935729446531,89.5901889122374,91.4421390590037,93.2724847772661,94.999100575571,96.5653833269394,97.925574712014,99.0300788278521,105.4669710105,106.037849241559,106.501756887071,107.034138264123,107.705803568589,108.45123573506,109.167207245547,109.785467000698,110.275177225821,110.275177225821
0.00453340564431412,86.3295494052228,86.3295494052228,88.2334259968197,90.0253068681674,91.8719438918739,93.6963214636143,95.4161118506381,96.9744679070857,98.3255383092157,99.4198667999112,105.837791634762,106.398415965771,106.851395616821,107.37295264287,108.03509942248,108.773464594416,109.485506808362,110.103097884484,110.595077630286,110.595077630286
0.00477277487416588,86.7733698373849,86.7733698373849,88.6728628407146,90.4597969168316,92.3010580131651,94.1196455694424,95.833098708989,97.3843205153624,98.7272443672397,99.8123271768396,106.211076186844,106.761798291132,107.203748294302,107.714076567069,108.36618986768,109.097014957454,109.804788333785,110.421547485447,110.915818431541,110.915818431541
0.005024783085105,87.217000187,87.217000187,89.1117872655895,90.8935095679754,92.7292724720398,94.5421809923598,96.2497078320289,97.7944987420859,99.1301494019859,100.206804182963,106.585957903866,107.127018492798,107.557732366768,108.056340393986,108.697837076737,109.420591661089,110.123701659846,110.739409111814,111.235935153544,111.235935153544
0.00529009763042089,87.6603854778598,87.6603854778598,89.5500937828365,91.326282949676,93.1563636257307,94.9636353981249,96.6655680840991,98.204538760293,99.5336801580845,100.602597320753,106.961496017397,107.493005329319,107.912157323098,108.398459349706,109.028685457639,109.742778916141,110.44076934686,111.055136843883,111.553806739763,111.553806739763
0.00556942110045333,88.1034635550143,88.1034635550143,89.9876656796881,91.7579402649335,93.5820898623743,95.3836959646445,97.0802849026364,98.6139478610786,99.9372236885801,100.998948441654,107.33665894019,107.858575252926,108.265705830043,108.739016250819,109.357246413439,110.062026383963,110.75437274382,111.367030077892,111.867637025312,111.867637025312
0.00586349318315074,88.5461633940471,88.5461633940471,90.4243727746334,92.1882869157618,94.0061879385517,95.8020246345281,97.4934339801295,99.0221958826807,100.340115712154,101.395026347931,107.710304322887,108.222410360771,108.616912063538,109.076442185536,109.681881780397,110.376634441671,111.062737550258,111.673217709769,112.17543583541,112.17543583541
0.00617309262286823,88.9884030849713,88.9884030849713,90.86006881551,92.6171072352896,94.4283688681672,96.2182528024273,97.9045541445865,99.4287054108051,100.741627094165,101.789908771722,108.081155923964,108.583033258861,108.964137707816,109.408995876876,110.000786821048,110.684739619449,111.363919986858,111.971643270713,112.475001312038,112.475001312038
0.00649903928259255,89.4300874193381,89.4300874193381,91.2945884513429,93.044160760629,94.8483132932771,96.6319753585136,98.3131393416362,99.8328406291023,101.140948318504,102.182561651579,108.447777415515,108.938779321414,109.30554650679,109.734742893781,110.311974077836,110.984301610496,111.655795126586,112.260052837332,112.76390571856,112.76390571856
0.0068421963150548,89.8711049948217,89.8711049948217,91.7277436978224,93.4691779712562,95.26566626239,97.0427440073591,98.7186296241693,100.233894714304,101.537171869047,102.571815764137,108.808543536728,109.287767286953,109.639078814754,110.051536441077,110.613259908385,111.273093731836,111.936049425419,112.535988099848,113.039487686165,113.039487686165
0.00720347244848076,90.3113247346809,90.3113247346809,92.15931980394,93.8918554098099,95.6800313384832,97.4500597837807,99.1204010677974,100.63107570714,101.929272536655,102.956340995609,109.161609443502,109.6278697733,109.962428321484,110.35700213683,110.902256098318,111.548699214643,112.202179978854,112.79678751782,113.298854557012,113.298854557012
0.00758382439303127,90.7505916998554,90.7505916998554,92.5890704139723,94.3118500952555,96.0909639587736,97.8533646961594,99.5177545567312,101.023490856754,102.316085828275,103.334618885359,109.504879724049,109.95668613815,110.273024006639,110.648529930327,111.176369519162,111.808516152829,112.451503430553,113.039598912061,113.538898991578,113.538898991578
0.00798425937430583,91.1887220489486,91.1887220489486,93.0167119052173,94.7287731333394,96.4979639729182,98.2520324463583,99.9099034305907,101.410129544169,102.696284900091,103.704914574006,109.835979382953,110.271521148248,110.56802134458,110.923277025845,111.43281325616,112.04977422209,112.68117764198,113.26140696956,113.756334113757,113.756334113757
0.00840583780061791,91.6254969760785,91.6254969760785,93.4419167685141,95.1421824277333,96.9004672981936,98.6453582075365,100.2959600552,101.789845052721,103.068356789535,104.065249966921,110.152230137206,110.569374074449,110.84430768852,111.178186184258,111.668632806687,112.269566238612,112.888239027118,113.459078768511,113.947750883433,113.947750883433
0.00884967607110585,92.0606554290624,92.0606554290624,93.8643058870449,95.5515743994399,97.2978366524831,99.0325474917737,100.674921487875,102.161335684592,103.430579201074,104.413380786464,110.45063655565,110.846943929484,111.098527363149,111.410023826547,111.88075063027,112.464897070295,113.069657679877,113.629429349996,114.109699830855,114.109699830855
0.00931694953211524,92.493885381755,92.493885381755,94.2834395614186,95.9563746349524,97.6893513626373,99.4127042142675,101.045654559059,102.523126035618,103.780999716671,104.746781196913,110.727887750995,111.100657306231,111.327131929183,111.615441654473,112.066031288818,112.632751171548,113.222410925415,113.769307422325,114.238796588011,114.238796588011
0.00980889558968175,92.9248134067079,92.9248134067079,94.6988071288412,96.3559274093885,98.0741963018951,99.7848181663621,101.406880895972,102.87354964307,104.11742003857,105.062640738346,110.980381211177,111.326725212654,111.526459924389,111.791063739405,112.221367481591,112.770177997053,113.343573674679,113.875698496446,114.331846890789,114.331846890789
0.010326816986357,93.3529922712377,93.3529922712377,95.1098150359955,96.749484074621,98.4514500913305,100.147752252221,101.757162675876,103.21073470821,104.437388672365,105.357879190542,111.204275495179,111.521233901948,111.692847748857,111.933598047545,112.34378444477,112.874391844024,113.43042111708,113.945839391614,114.385982372275,114.385982372275
0.0108720852510543,93.7778862672537,93.7778862672537,95.5157732556199,97.136190370817,98.8200728128796,100.50023002864,102.094890216333,103.532595140547,104.738206201981,105.629185372509,111.395577367161,111.680271484745,111.822769097936,112.039967296271,112.430556710727,112.942879607005,113.480536269634,113.977334707152,114.398794419564,114.398794419564
0.0114461443310511,94.1988539916337,94.1988539916337,95.9158799944893,97.5150728204506,99.1788936312117,100.840824316075,102.418272875365,103.8368297131,105.016947793566,105.873085323472,111.550265973018,111.800086913393,111.912994773662,112.107449428475,112.479327697105,112.973507097166,113.49191237112,113.968263365466,114.368450804812,114.368450804812
0.0120505144157649,94.6151283325716,94.6151283325716,96.3092047368862,97.8850245050798,99.5265989125348,101.167947916664,102.725335115965,104.120932551263,105.270507506859,106.086043331887,111.664451614697,111.87727118711,111.960758784636,112.133813857877,112.488219887137,112.964612742681,113.463038830584,113.917262570814,114.293779832706,114.293779832706
0.0126867959624288,95.0257935066035,95.0257935066035,96.6946698165817,98.2447907148956,99.8617216603489,101.479847766652,103.013919931855,104.382218343746,105.495668052062,106.264595543447,111.734559878753,111.908943604335,111.963911926937,112.117437252873,112.455922402672,112.915077368101,113.392960037555,113.823578095397,114.174309932486,114.174309932486
0.0133566739343287,95.4297591559704,95.4297591559704,97.0710309275205,98.5929552047264,100.182633353893,101.774604135509,103.28170204921,104.61786535991,105.689197501046,106.405510440112,111.757524500399,111.892920575239,111.921042281097,112.05738311936,112.381744225017,112.824360745876,113.281299034489,113.68707371315,114.010258611054,114.010258611054
0.0140619222628235,95.8257317886659,95.8257317886659,97.4368572845883,98.9279280877362,100.487539555939,102.050136711764,103.526213296533,104.824978369846,105.847971012829,106.505964033427,111.730966379848,111.82784306855,111.831544538348,111.953433289945,112.265625250649,112.692499567263,113.128242475335,113.508198155733,113.80247218119,113.80247218119
0.0148044085449653,96.2121842620296,96.2121842620296,97.7905125431083,99.2479367391775,100.774480918135,102.304219513813,103.74488213672,105.000671731915,105.969111087004,106.563711585088,111.653333912958,111.713242625897,111.695626876317,111.806066092376,112.108103092356,112.520066641358,112.934488539615,113.287913920188,113.552324848161,113.552324848161
0.0155860989891601,96.5873246149328,96.5873246149328,98.1301380812199,99.5510214408264,101.041341400194,102.534506441237,103.935088454992,105.142170227166,106.050134927201,106.577233978161,111.523982933275,111.549534844678,111.514253845419,111.616383946341,111.910239764381,112.308096351285,112.701164357768,113.027597230585,113.261590862357,113.261590862357
0.0164090636219649,96.9490663754327,96.9490663754327,98.4536408256521,99.8350378231633,101.285865559208,102.738568840422,104.094233221352,105.246921921628,106.089093365976,106.545837293585,111.343183183006,111.337941244531,111.289033894362,111.386000437488,111.673517660911,112.057985508815,112.429722971191,112.728921400965,112.932305532544,112.932305532544
0.0172754817698103,97.2950035165367,97.2950035165367,98.7586884090386,100.097668380336,101.505686567368,102.913945615954,104.219820637625,105.312713975459,106.084683870467,106.469689494144,111.112050440675,111.080352211474,111.022068081776,111.11690180502,111.399717422475,111.771380954037,112.121831300326,112.393736373266,112.566629931592,112.566629931592
0.0181876478301636,97.6223944547112,97.6223944547112,99.0427149900312,100.336445337883,101.698366089411,103.058205147472,104.309548045989,105.337779703111,106.036321526974,106.349787580021,110.832415899972,110.77915207249,110.715780385465,110.811299375501,111.090790940907,111.450065335007,111.779260022958,112.023955607252,112.16673091533,112.16673091533
0.0191479773474177,97.9281607440435,97.9281607440435,99.3029413932683,100.548786821704,101.861446228981,103.169016634599,104.36139661428,105.320884202434,105.94415686752,106.187859816575,110.506653676635,110.437030464133,110.372749475112,110.471487951712,110.748741168675,111.095850828198,111.403784166066,111.621458539286,111.734683797492,111.734683797492
0.0201590134095929,98.2089071402555,98.2089071402555,99.5364131260577,100.732047490047,101.992512430053,103.244226679988,104.373714160283,105.26137715546,105.809037081913,105.986217601012,110.137491261022,110.056802083601,109.995557838226,110.09972149288,110.375517363782,110.710487825683,110.997100328684,111.188013395218,111.272400790546,111.272400790546
0.0212234333827929,98.4609700614437,98.4609700614437,99.7400590625167,100.883583474624,102.089264587642,103.281935250403,104.345280981825,105.15920505149,105.632415713217,105.747577694111,109.72782615012,109.641251230339,109.586668432723,109.698112882164,109.972930859571,110.295592586838,110.560763500653,110.725221982519,110.781584886527,110.781584886527
0.0223440560012477,98.6805005913619,98.6805005913619,99.9107719424969,101.00082965629,102.149591895965,103.280564029221,104.275350597754,105.014880482837,105.416223195384,105.474876806686,109.280566292215,109.193010449848,109.148333252795,109.268560294264,109.542593189431,109.852595141602,110.096143942356,110.23448564669,110.263706535785,110.263706535785
0.0235238488317197,98.8635854753505,98.8635854753505,100.045509226716,101.081385147879,102.171645470507,103.238909976521,104.163659903075,104.829412127337,105.162714877901,105.171097453221,108.798504635975,108.714475992018,108.682533494692,108.812699357388,109.085875898494,109.382706688959,109.604402799721,109.716990004286,109.719999259157,109.719999259157
0.0247659361320389,99.0064046921734,99.0064046921734,100.141409439831,101.123100716104,102.153901909568,103.156177885889,104.01040699787,104.604204180082,104.874313864183,104.839118242854,108.284231070003,108.207757841624,108.190947895859,108.33187820074,108.60388979519,108.886904455092,109.086484074793,109.173705285411,109.151469973403,109.151469973403
0.0260736071245783,99.1054173505765,99.1054173505765,100.195915413089,101.124160228462,102.095211052006,103.03198785181,103.816199112786,104.340937234183,104.55346355568,104.481595328431,107.740079672509,107.674659109798,107.674944259136,107.827151499083,108.09748065455,108.365931375925,108.543120135029,108.605398941275,108.558920027902,108.558920027902
0.0274503247065788,99.1575599233732,99.1575599233732,100.206892630152,101.083147573664,101.99482241427,102.866356518502,103.581976746382,104.041443467483,104.20250046373,104.100876124986,107.168105904249,107.116678361417,107.135588822296,107.299289494518,107.567238274567,107.820307871194,107.974847940171,108.012657378116,107.942973474134,107.942973474134
0.0288997346203896,99.1604341643678,99.1604341643678,100.172729172602,100.999091256204,101.852387062443,102.65965421316,103.308922625036,103.707587691355,103.823553017891,103.698942466694,106.57008697744,106.535028496675,106.573668557079,106.748798370646,107.013516066252,107.250353184061,107.382033409335,107.395914075465,107.304109716249,107.304109716249
0.0304256751079078,99.112458888488,99.112458888488,100.092404393197,100.871481089069,101.667934626033,102.412542935882,102.998365031017,103.34116307563,103.418467866645,103.277378251038,105.947538612659,105.930666578444,105.989722289623,106.175948992563,106.436458812786,106.656214098976,106.764901692191,106.755481794115,106.64269829323,106.64269829323
0.0320321870747851,99.0129620977936,99.0129620977936,99.9655167285428,100.700254795734,101.441828227262,102.12590215517,102.651684479854,102.943807065505,102.988762140141,102.837356039271,105.301742198448,105.304330075415,105.384077437729,105.58081169858,105.836036701912,106.03789919388,106.123571443485,106.0915869913,105.959034055415,105.959034055415
0.0337235247913152,98.8621981323658,98.8621981323658,99.7922665420804,100.485756232559,101.174702685455,101.800750164581,102.270231057836,102.516939913202,102.53559845725,102.379637582887,104.63377753579,104.656576091019,104.756889982204,104.963295404476,105.212084114536,105.395317052656,105.45809147251,105.404404897117,105.25337140024,105.25337140024
0.0355041671583419,98.6612869330351,98.6612869330351,99.5733963829477,100.228670545563,100.867393002662,101.438168413208,101.85525749852,102.061725833542,102.059778919589,101.904584370377,103.944557570035,103.987821115048,104.108185942266,104.323189691707,104.564341888298,104.728317025267,104.768478329031,104.694093960082,104.525956531618,104.525956531618
0.0373788295680204,98.4120857540157,98.4120857540157,99.3100970212865,99.9299441627011,100.52086064148,101.039234991468,101.407870795275,101.57905522327,101.561754601882,101.412175673911,103.234862610414,103.298379607483,103.43790308502,103.660208779003,103.892501856347,104.036731176992,104.054753502999,103.960828554478,103.77705692613,103.77705692613
0.0393524763908409,98.1170140369406,98.1170140369406,99.0038917240617,99.5906986782509,100.136124542938,100.604971715159,100.929003174696,101.069545585513,101.041647759166,100.902032967609,102.505372436068,102.588500299322,102.745931881807,102.974036338492,103.19625240932,103.32041604125,103.316978983184,103.204828982082,103.006987353694,103.006987353694
0.0414303341219816,97.7788571131953,97.7788571131953,98.6565127476586,99.2121473823635,99.7142024802735,100.136307380276,100.419401762012,100.53355856571,100.499284815367,100.373450818933,101.756695374343,101.858399499825,102.032154866782,102.264370052462,102.475323687571,102.579292726835,102.555289974095,102.426387922761,102.216131935439,102.216131935439
0.0436179052218054,97.4005734558158,97.4005734558158,98.2697830151612,98.7955217297627,99.2560665712703,99.6340580393324,99.8796352605149,99.9712305855619,99.9342389378398,99.8254353018674,100.989393931174,101.108290971215,101.296483601692,101.530964670685,101.729530842203,101.81338388218,101.769923646228,101.625892615948,101.404961846855,101.404961846855
0.0459209826871511,96.9851247614842,96.9851247614842,97.8455131146232,98.3420129087243,98.7626149207266,99.0989237306907,99.310115345787,99.3825147330225,99.3458814744821,99.2567515415372,100.204006887137,100.338412108238,100.538892453332,100.773672184021,100.958813675408,101.022846037044,100.961242919967,100.803842204394,100.574048402929,100.574048402929
0.0483456653920058,96.5353405705147,96.5353405705147,97.3854200714087,97.852731354773,98.2346596837409,98.5315000155659,98.7111301072511,98.76723166448,98.7334416350515,98.6659820735667,99.4010679803112,99.5490462735361,99.7594483904029,99.9924776409954,100.16327094686,100.207995964909,100.129754474713,99.9608598502664,99.7240713994613,99.7240713994613
0.050898374238184,96.0538216894903,96.0538216894903,96.8910707070532,97.3286849288311,97.6729304620491,97.9323019093623,98.0828866323262,98.1251272099405,98.0960734990161,98.0515971961613,98.5811214096936,98.7405412157479,98.9583360399317,99.1875291536487,99.343187760829,99.3693299565586,99.2761204328479,99.0976994387552,98.8558227306837,98.8558227306837
0.0535858691587811,95.5428808511712,95.5428808511712,96.363849399048,96.7707747595976,97.0780909053321,97.3017972729484,97.4255596443188,97.4559341297548,97.4329287580329,97.4120373575587,97.7447344366526,97.9133235538646,98.1358773339325,98.3591608012415,98.4990547482399,98.507535261195,98.4011634787591,98.2152469054915,97.9702054519397,97.9702054519397
0.0564152670194297,95.0045153855295,95.0045153855295,95.8049479554391,96.1798064990593,96.4507656650028,96.6404464010862,96.739342952107,96.7594351089241,96.7432326560641,96.7458058949147,96.8925073584658,97.0679093602733,97.2925452343209,97.5079074530094,97.6315782156784,97.6234934049529,97.5058655091853,97.3145164446561,97.0682285992554,97.0682285992554
0.0593940604647635,94.4404050318333,94.4404050318333,95.2153740944308,95.5565139239663,95.79157439789,95.948744382464,96.0245003767209,96.0355237046267,96.0263595549963,96.0515683033854,96.0250810949659,96.2049109231258,96.4289712436853,96.6345109717501,96.7416810023972,96.7182755877031,96.5913602387451,96.3966420565883,96.150998205814,96.150998205814
0.0625301377599974,93.8519278773758,93.8519278773758,94.5959744938522,94.9015913579394,95.1011693073667,95.2272628113285,95.2814128496612,95.2842597274611,95.2819036698877,95.3282520162269,95.1431425812268,95.3250398190579,95.5459466737218,95.7399177800652,95.8304943957426,95.7931308276183,95.658920469353,95.4628650602325,95.2197050604588,95.2197050604588
0.0658318036801667,93.2401881722658,93.2401881722658,93.9474683216582,94.2157312121331,94.3802727234437,94.4766876258002,94.5106186005198,94.5059155769687,94.5097400465809,94.5751389109363,94.2474281078981,94.4291064802865,94.6444179252294,94.8252683048982,94.899342024113,94.8494679125752,94.7099409465355,94.5145183148664,94.2756098296022,94.2756098296022
0.0693078015023421,92.6060509459607,92.6060509459607,93.2704873754445,93.499662993235,93.6297114581338,93.6978502531941,93.7128438169762,93.7010104654248,93.7100710121053,93.7919419571964,93.3387247056747,93.518016494369,93.7254763029424,93.8918792946046,93.9497171013343,93.8888324856117,93.7459178528227,93.5530079615535,93.3200262086484,93.3200262086484
0.0729673361590613,91.9501796001078,91.9501796001078,92.565619304979,92.7541903775567,92.8504451244954,92.8917498580653,92.8890218745838,92.8703302737508,92.8834542174759,92.9788580026548,92.4178696384897,92.5927639281799,92.7903431164837,92.9412203678083,92.9832546862434,92.9128807176384,92.7684260250905,92.579793508652,92.3543027826845,92.3543027826845
0.0768200986142885,91.2730737814553,91.2730737814553,91.8334507899961,91.9802233850882,92.0435862575718,92.0595652799498,92.0403001477744,92.014931921359,92.0308099513537,92.1365907719089,91.485748055873,91.6544220173484,91.8403509837041,91.9748863681705,92.0017007262959,91.9233510072395,91.7790949380966,91.5963670542099,91.379804261826,91.379804261826
0.0808762915264541,90.5751057657859,90.5751057657859,91.0746079696621,91.1788032917035,91.2104108763538,91.202656143586,91.1680344277814,91.1361324470206,91.1534074006978,91.2663414570961,90.5432888604828,90.704131606033,90.8769223431689,90.994567154177,91.0068795856312,90.9220350176039,90.7795843888604,90.6042323717091,90.397892718904,90.397892718904
0.0851466562665329,89.8565542954614,89.8565542954614,90.2897918737229,90.3511186589891,90.3523590032088,90.3225535266095,90.2737719585102,90.2354842914186,90.2528316218751,90.369768169588,89.5914588715337,89.7430877573889,89.9015461981443,90.0020163638908,90.0006615526911,89.9107491504436,89.7715606691632,89.6048844964673,89.4099094015726,89.4099094015726
0.0896425013627102,89.1176353313142,89.1176353313142,89.479807100756,89.4985116841152,89.4710255175965,89.4209413727538,89.3592249287762,89.3147393461243,89.3309347880845,89.4489191837138,88.6312554058609,88.7725249808303,88.9157540643648,88.9990204958592,88.9849315308319,88.8913073068307,88.7566738497853,88.5997903496243,88.4171576225784,88.4171576225784
0.0943757324469591,88.3585295397141,88.3585295397141,88.6455825310903,88.6224749016924,88.5681424696028,88.4996304523955,88.4262368297614,88.3758050401704,88.3897764979656,88.5061475905913,87.6636974509473,87.7937015371853,87.9210959939423,87.9873693828878,87.9615597905907,87.8654955329719,87.7365366402994,87.5903708344822,87.4208871553133,87.4208871553133
0.0993588837828334,87.5794065738068,87.5794065738068,87.788183439102,87.7246390226968,87.6455545389276,87.5605270409036,87.476744351364,87.4206960071617,87.4315584165851,87.5440162448292,86.6898156623578,86.8078832865305,86.9191174167524,86.9688288490507,86.9323753505799,86.8350489245275,86.712705146889,86.5779847425885,86.4222804802513,86.4222804802513
0.104605151457966,86.7804463550021,86.7804463550021,86.9088149520275,86.8067532978226,86.7051896522609,86.605598595913,86.5127374574526,86.4514847331151,86.4585582938771,86.565201677653,85.7106414750053,85.8163275357147,85.9113373966019,85.9451160686361,85.8991422887135,85.8016309847924,85.6866617359592,85.5639147178846,85.4224411439347,85.4224411439347
0.110128428329168,85.9618576406605,85.9618576406605,86.0088173478499,85.8706601930627,85.749026861196,85.6368385953808,85.5362200017095,85.4702541174318,85.4730676248135,85.5724042639082,84.7271956669479,84.8202673234012,84.8992287573702,84.9178779139067,84.8635390850197,84.7668155075493,84.659800125521,84.5493554474726,84.4223844076014,84.4223844076014
0.115943340812678,85.1238941939346,85.1238941939346,85.0896541480101,84.9182663454936,84.7790634641553,84.6562324064267,84.5491728044927,84.4790542132298,84.4773361107047,84.5682698611008,83.7404767501391,83.8208965501505,83.8842004044152,83.8886723994583,83.8271409662602,83.7320709829563,83.633412767071,83.535404176354,83.4230302788984,83.4230302788984
0.122065287616971,84.2668688641553,84.2668688641553,84.1528943040772,83.951511741952,83.797283083831,83.6657256610964,83.5535205952627,83.4798646785369,83.4735248865498,83.5553259002449,82.751449580233,82.8193563200441,82.8675820542836,82.8589532066391,82.791405154717,82.6987474959253,82.6086805424918,82.5230535793172,82.4251989389855,82.4251989389855
0.128510480520711,83.3911658498247,83.3911658498247,83.20018997942,82.9723388735501,82.8056260510532,82.6671961876782,82.5511037117695,82.474563773417,82.4636693820576,82.5359329030936,81.7610345743818,81.8167228093017,81.85061149246,81.8300571959924,81.7576589055109,81.6680660884902,81.5866647765184,81.5131869645064,81.4296085006244,81.4296085006244
0.135295987303829,82.4972513578909,82.4972513578909,82.233251485379,81.982663320457,81.8059630580907,81.6624301399936,81.5436549917898,81.4649041504888,81.4496517989355,81.5122508601065,80.7700979011351,80.813996917291,80.8344244028497,80.8031947783291,80.7270902319031,80.6411105765745,80.5683015486877,80.5065757292068,80.4368749627774,80.4368749627774
0.142439776945413,81.5856827981231,81.5856827981231,81.2538208630641,80.9843468718668,80.8000726777005,80.653102618226,80.5327819263788,80.45249524022,80.4331825584336,80.4862188970672,79.7794429612185,79.8120958878402,79.820046750705,79.7794430033665,79.7007412489965,79.6188218338143,79.5543982735892,79.503878939051,79.4475141662369,79.4475141662369
0.149960767208097,80.6571165651179,80.6571165651179,80.2636454367732,79.979173935417,79.7896230300904,79.6407628003994,79.5199538740743,79.4387917297846,79.4157896906738,79.4595461373682,78.789803415115,78.8118470160015,78.8083896492302,78.7597412269463,78.6795040976794,78.6019945692677,78.5456325004381,78.5056448581134,78.4619455051673,78.4619455051673
0.157878874734963,79.7123143675989,79.7123143675989,79.2644524395546,78.9688316744113,78.7761576327514,78.6268234050756,78.5064939561976,78.4250874569159,78.3988149583532,78.4337115219399,77.8018379375042,77.8139834802035,77.8002465962233,77.7448892237816,77.6641194304225,77.5912766236706,77.542552860146,77.5123142207099,77.4804971131046,77.4804971131046
0.166215067791626,78.7521479699875,78.7521479699875,78.2579255613124,77.9548940503085,77.7610852885448,77.6125541744203,77.4935751483318,77.4125139602555,77.3834154769803,77.4099704547175,76.8161267952372,76.819142265419,76.7962929290109,76.7355476153358,76.6551774406391,76.5871707858251,76.5455820595318,76.5242250078682,76.5034122200931,76.5034122200931
0.174991421793157,77.7776021196721,77.7776021196721,77.2456840246379,76.9388097484911,76.7456737472272,76.5990789885793,76.4822200332848,76.4020429159683,76.3705696587266,76.3893663875455,75.8331702606446,75.8278640732339,75.7970873130056,75.7322404776315,75.6531213941433,75.5900390860178,75.5550217889341,75.5416184738078,75.5308563705516,75.5308563705516
0.184231177762894,76.7897753503345,76.7897753503345,76.2292645737537,75.9218938235386,75.7310468021289,75.587376182499,75.4733036686238,75.3944917214642,75.361086423804,75.372745760881,74.8533887914388,74.8405950531541,74.8030750518221,74.7353599799775,74.6582535754495,74.600109459954,74.5710593730933,74.5646461611096,74.5629251984395,74.5629251984395
0.193958803877953,75.7898782834185,75.7898782834185,75.2101065784941,74.905322806419,74.7181844437367,74.5782816219882,74.4675590330056,74.3905315416006,74.355616760838,74.3607750209145,73.8771248374802,73.857690139356,73.8145929859396,73.7451728834106,73.6707434975732,73.6174846004362,73.5937759582624,73.5933776474151,73.5996524757349,73.5996524757349
0.20420006026441,74.7792290041039,74.7792290041039,74.1895403107838,73.8901329583505,73.7079256740181,73.572494097206,73.4655845400414,73.3906971977768,73.3546668564209,73.3539587095225,72.9046460772495,72.8794177408044,72.831875733359,72.7618286992426,72.6906381488188,72.6421527328975,72.6231559937783,72.6278087803279,72.6410181798123,72.6410181798123
0.214982067213751,73.7592450746681,73.7592450746681,73.1687783423811,72.8772213234238,72.7009735810314,72.5705826025761,72.4678531402562,72.3953983482474,72.3586121434213,72.3526578582034,71.9361498456434,71.9059655116122,71.8550630201383,71.7853692765822,71.7178739726473,71.6739999738576,71.6590977364839,71.6678701787242,71.6869563622369,71.6869563622369
0.226333377001225,72.7314317784673,72.7314317784673,72.1489099332367,71.8673492155366,71.6979022773811,71.5729950889812,71.474722567705,71.4049314750277,71.3677117335021,71.3571081092596,70.9717684907278,70.9374469228481,70.8842078510288,70.8157395566183,70.7522902064723,70.7128238671252,70.7014244838453,70.7134358053428,70.7373626428238,70.7373626428238
0.238284049496302,71.6973662746277,71.6973662746277,71.1308982222564,70.8611477687871,70.6991653157658,70.5800682956419,70.4864463267534,70.4194922575616,70.382122801146,70.3674371412475,70.0115753899388,69.9739083656722,69.9192852798472,69.8527992043574,69.7936431507,69.7583476484815,69.7498962284114,69.7643314445742,69.7921011957111,69.7921011957111
0.250865731765442,70.6586774986296,70.6586774986296,70.1155799899066,69.8591251808789,69.7051052094096,69.5920382951197,69.5031850560812,69.4391879756178,69.401914575548,69.3836810976143,69.0555913642321,69.0153365365884,68.9602015542483,68.896334808647,68.8416209071987,68.8102347707034,68.8042214238981,68.8203429482143,68.8510111361288,68.8510111361288
0.264111741877995,69.6170218747658,69.6170218747658,69.1036677300339,68.861675285067,68.7159637047199,68.6090514155361,68.5250179509567,68.4640496437487,68.4270816747319,68.4057998140485,68.1037912492482,68.061665885845,68.0068034283825,67.9460723313586,67.8958581206567,67.8681032293273,67.8640685625039,67.8812241385214,67.913912255443,67.913912255443
0.278057157137147,68.5740552117605,68.5740552117605,68.095753743623,67.869087097683,67.7318924784433,67.6311752392981,67.5519539708536,67.4940436369898,67.4575565847144,67.433690717005,67.156110412529,67.1127859462651,67.0588874576699,67.0016894884332,66.9559502778976,66.9315392646835,66.9290772841753,66.9467042808851,66.9806100863696,66.9806100863696
0.292738906969564,67.5314015182119,67.5314015182119,67.0923159489057,66.8815550057807,66.7529639619657,66.6584094168172,66.5839426067154,66.5290826218959,66.4932211465508,66.4672013274412,66.212451041859,66.1685483986068,66.1162091109952,66.062827760058,66.0214671670638,66.0001100738358,65.9988687706696,66.0164950572781,66.0509003089527,66.0509003089527
0.308195870719727,66.4906198688799,66.4906198688799,66.0937250904947,65.8991892832333,65.7791820307544,65.6906960758501,65.6208840294441,65.5690356578251,65.5339169662903,65.5061403531187,65.2726880687197,65.2287737677593,65.1784915559712,65.1291037544153,65.091965165965,65.0733752414081,65.0730552188257,65.09029698667,65.1245725304522,65.1245725304522
0.324468980607919,65.4531708281733,65.4531708281733,65.1002530259055,64.9220266535197,64.8104923361881,64.7279296506788,64.662638487084,64.6137373797811,64.5794547075739,64.5502873920605,64.3366746298106,64.2932576790285,64.2454339920727,64.200119688035,64.1669981103332,64.150896683807,64.1512482360397,64.1678052505887,64.2014134885708,64.2014134885708
0.341601330124516,64.4203842328211,64.4203842328211,64.112081771852,63.9500406526229,63.8467920986471,63.7699659987129,63.7090348612941,63.6629962153309,63.6296222640225,63.599401300402,63.4042470063119,63.3617766334854,63.3167194245509,63.2754727935599,63.2461265808673,63.2322469897024,63.2330660535923,63.248714892196,63.2812097376946,63.2812097376946
0.35963828814763,63.3934302880544,63.3934302880544,63.1293130055231,62.983151584562,62.8879392229401,62.8166307135493,62.7598783327791,62.7166016235302,62.6841918389053,62.6532273010862,62.4752290133112,62.4340932847347,62.3920217896354,62.3547635196917,62.3289255355114,62.3170161239368,62.3181395068859,62.3327253667998,62.3637498825441,62.3637498825441
0.378627619086297,62.373295887971,62.373295887971,62.1519777374628,62.0212359033038,61.9337606381353,61.8677265816011,61.8149571394476,61.7743303730703,61.7429259831586,61.711502926555,61.5494358394448,61.509961216183,61.4710123593403,61.4376024446752,61.4149902940284,61.4048165367278,61.4061167825616,61.4195444316566,61.4488264235663,61.4488264235663
0.39861960936737,61.3607678042964,61.3607678042964,61.1800459017205,61.0641348962333,60.9840598020133,60.9230401629566,60.8740484395791,60.83595189998,60.8055826601384,60.7739628996354,60.6266773586924,60.5891292283733,60.5533653728115,60.5236158802517,60.5039409507231,60.4952867811494,60.4966669779629,60.5088913737903,60.5362372744386,60.5362372744386
0.419667200601071,60.356423908995,60.356423908995,60.2134356440204,60.1116625841637,60.0386233443972,59.9823475054472,59.9369233150109,59.901232802416,59.8719194171449,59.8403430630345,59.7067609522307,59.6713451512328,59.6387628608915,59.6124501941577,59.5954253450534,59.5880937873376,59.5894825562449,59.600499586468,59.6257870052245,59.6257870052245
0.44182612977784,59.3606329564017,59.3606329564017,59.2520221277816,59.1636127894636,59.0972268526663,59.0454190236386,59.0033509664264,58.9699405418484,58.9416967505122,58.9103834700302,58.7894938884953,58.7563591975468,58.726898651289,58.703774923165,58.6891207575804,58.6829339712571,58.6842808091368,58.6941185175588,58.717287856069,58.717287856069
0.46515507686775,58.3735627346667,58.3735627346667,58.2956457187234,58.2197653560905,58.1596398263962,58.1120235916939,58.0731021646475,58.0418464269449,58.0146807537165,57.9838307478293,57.8746853146085,57.8439268731826,57.8174815628403,57.7972847833966,57.7847345205865,57.7795333702347,57.7808044584137,57.789515025545,57.8105605569259,57.8105605569259
0.489715820213344,57.3951957062598,57.3951957062598,57.3441194493697,57.2798915324024,57.2256298462322,57.1819319111192,57.1459520290002,57.1167279594351,57.0906451373467,57.0604398413418,56.9621479128151,56.9338114580349,56.9102378179029,56.892700709217,56.882003740339,56.8776469988696,56.8788215367918,56.8864741905607,56.905434979628,56.905434979628
0.515573400127401,56.4253506901491,56.4253506901491,56.397235703189,56.3437585492687,56.2949660150771,56.2549192218529,56.2216822070511,56.1943706209786,56.1693727067018,56.13997523938,56.0516992724037,56.0257860705693,56.0049127208037,55.9897700663313,55.980694323822,55.9770576100268,55.9781246901962,55.9847996376276,56.0017506404709,56.0017506404709
0.542796291128856,55.4637087658318,55.4637087658318,55.454772092899,55.4111334422756,55.3674217379636,55.3307674286912,55.300082530056,55.2745691773345,55.250656377941,55.2222117780289,55.1431630217685,55.1196353290333,55.1012716663825,55.0882661895979,55.0805994896221,55.07757402929,55.0785300375974,55.0843134365088,55.0993570649951,55.0993570649951
0.57145658327299,54.5098414349094,54.5098414349094,54.5164965376301,54.4817861780856,54.4427769112345,54.4092667153758,54.3809522160561,54.3571285716279,54.3342998077502,54.3069351075314,54.2363697578025,54.2151566242616,54.1991005551239,54.187987392825,54.1815379234179,54.1790292102244,54.1798757135681,54.1848556468734,54.1981140221514,54.1981140221514
0.601630173056056,53.5632391513799,53.5632391513799,53.5821715685981,53.5554921518313,53.5208195926013,53.490216716544,53.4641006883824,53.4418644728641,53.4201177049096,53.3939418998098,53.3311578017142,53.3121610224615,53.2982056995856,53.2887555882131,53.2833517158186,53.2812781345239,53.2820202041091,53.2862835786133,53.297891632618,53.297891632618
0.633396964399916,52.6233385852998,52.6233385852998,52.651557912495,52.6320341254823,52.6013472219994,52.5734273138121,52.5493480719873,52.5286035395447,52.5079358853476,52.4830398639407,52.4273738025353,52.4104738210137,52.3984133106442,52.3904146389819,52.3859041963415,52.3841956575264,52.3848405697617,52.3884708353529,52.3985703555188,52.3985703555188
0.666841080248894,51.689547353715,51.689547353715,51.7244174160746,51.7112036771545,51.6841674596056,51.6587191171356,51.6365254240032,51.6171834517295,51.5975911255358,51.5740476267417,51.5248732027719,51.5099347855284,51.4995686516918,51.4928285518755,51.4890777538661,51.4876743771581,51.4882306329341,51.4913062048665,51.5000408588128,51.5000408588128
0.702051085339193,50.7612653706716,50.7612653706716,50.8005153847024,50.7928022290349,50.7690987025127,50.745923686754,50.725474748647,50.7074527584655,50.6889308626002,50.6667945253451,50.6235205753854,50.6103981014343,50.6015349448736,50.5958795982589,50.592771712155,50.5916225840698,50.5920991898282,50.5946924538251,50.6022037806857,50.6022037806857
0.739120220730817,49.8379023755963,49.8379023755963,49.8796224124197,49.8766417176478,49.8559703358957,49.8348835448831,49.8160488403501,49.7992705813956,49.7818127833801,49.7611203484655,49.72318983784,49.7117320775948,49.7041921065006,49.69946643468,49.6969003097819,49.6959623331281,49.6963682921256,49.6985450767056,49.7049693918389,49.7049693918389
0.778146650723044,48.9188915532545,48.9188915532545,48.9615157818591,48.962544965146,48.944622768464,48.9254520201849,48.9081109930249,48.8925062097264,48.8761043389016,48.8568750533147,48.8237643473539,48.8138186423198,48.8074353797719,48.8035022770463,48.8013908174235,48.8006276617255,48.8009716301741,48.8027910404371,48.8082571711365,48.8082571711365
0.819233722807343,48.00369943428,48.00369943428,48.0459805097293,48.0503458046663,48.0349072958953,48.0174929621364,48.0015346078358,47.9870386166431,47.9716822153075,47.953918476077,47.9251368815333,47.9165526733798,47.9111739227571,47.9079131675742,47.9061818120415,47.9055629685527,47.9058530380489,47.9073675580065,47.9119953092165,47.9119953092165
0.8624902413461,47.0918324553161,47.0918324553161,47.1328101081447,47.1398890069291,47.1266858300408,47.1108803569041,47.0962027268232,47.0827559227466,47.0684317871605,47.0521200458665,47.0272095098955,47.0198412031512,47.0153293990137,47.0126363607723,47.0112216168749,47.0107215573216,47.0109651315821,47.0122209162705,47.0161201561214,47.0161201561214
0.908030755701926,46.182840667301,46.182840667301,46.2218071244317,46.231030049474,46.2198305261356,46.2054978713041,46.1920075152788,46.1795548281347,46.1662465741581,46.1513585054202,46.1298933639131,46.123602537943,46.1198346078862,46.1176188440378,46.1164669081126,46.1160643431275,46.1162680831679,46.1173053759457,46.1205756296062,46.1205756296062
0.955975863580522,45.276319122502,45.276319122502,45.3127835128382,45.3236347644228,45.31422333516,45.3012383469423,45.2888497119033,45.2773400313026,45.2650277176211,45.2515216366698,45.2331083156636,45.2277653271579,45.22463218196,45.222815999918,45.2218814832776,45.2215587143491,45.221728531665,45.2225821554008,45.2253126005219,45.2253126005219
1.00645253039042,44.3719074620695,44.3719074620695,44.4055608814628,44.4175788955947,44.4097555039302,44.3980032627059,44.386638062464,44.3760236500252,44.3646834886512,44.352505985896,44.3367825774794,44.3322676135676,44.329673370636,44.3281904105595,44.3274351823691,44.3271775398341,44.3273186217892,44.3280185045459,44.330288270644,44.330288270644
1.05959442546527,43.4692881827799,43.4692881827799,43.4999706473843,43.5127475912306,43.5063270414881,43.4957021804034,43.4852887498845,43.4755246567204,43.4651288356136,43.4542165813901,43.4408522368383,43.4370558910421,43.4349169215338,43.4337108000823,43.4331029503058,43.4328983092692,43.433015164761,43.4335868708252,43.4354655566756,43.4354655566756
1.11554227603915,42.5681839988109,42.5681839988109,42.5958541230543,42.6090348545587,42.6038461668883,42.5942521855054,42.5847248313632,42.5757683383844,42.5662849746789,42.5565666362885,42.5452607418555,42.5420841909173,42.5403280654821,42.5393511073164,42.5388640278749,42.5387023937737,42.5387989103898,42.5392641560055,42.5408124920901,42.5408124920901
1.17444423991204,41.6683546433697,41.6683546433697,41.6930625481211,41.7063429709302,41.7022287505447,41.6935773325691,41.6848756911757,41.6766857889621,41.6680790236484,41.6594772302484,41.6499583530689,41.6473132131547,41.6458776061598,41.6450896792468,41.6447012579196,41.6445744136393,41.6446539200033,41.6450310600316,41.6463016562039,41.6463016562039
1.23645629779267,40.7695933840238,40.7695933840238,40.7914570734643,40.8045819272311,40.801397758841,40.7936081029981,40.7856765161849,40.7782134398958,40.7704436763197,40.7628769655503,40.7549015767427,40.7527095137678,40.7515411119211,40.7509085743672,40.7506004936539,40.7505017005204,40.7505670294646,40.7508715065505,40.7519096375434,40.7519096375434
1.30174266635737,39.8717234600102,39.8717234600102,39.8909086986769,39.903668836677,39.9012827097029,39.8942808812218,39.8870677996811,39.8802926325611,39.8733169123311,39.8667015956621,39.8600525937703,39.8582447558497,39.8572982048141,39.8567929647279,39.8565500965788,39.856473842116,39.8565273917859,39.8567721436776,39.8576165363577,39.8576165363577
1.37047623311903,38.9745945925585,38.9745945925585,38.991298160696,39.0035273798275,39.0018191452034,38.9955374541257,38.9889948779322,38.9828692343199,38.976641735851,38.9708936269055,38.9653786965864,38.9638950280082,38.9631319401364,38.9627306255645,38.9625405123296,38.9624822983176,38.9625260894076,38.9627219130439,38.963405509126,38.963405509126
1.44283901425759,38.0780796715324,38.0780796715324,38.0925157696924,38.1040872706446,38.1029481259786,38.0973245375485,38.0914075026676,38.085893298054,38.0803659356768,38.0754018962932,38.0708517444931,38.0696402311526,38.0690282688928,38.0687115018685,38.0685639137983,38.0685200788368,38.0685558069508,38.0687116800234,38.0692623561813,38.0692623561813
1.5190226366246,37.1820716834579,37.1820716834579,37.1944611884817,37.2052837545773,37.2046157512076,37.1995933328224,37.1942594516054,37.1893187633051,37.1844418592623,37.1801811306204,37.1764476456455,37.1754635323426,37.174975575084,37.1747273419637,37.1746139019464,37.1745814733978,37.1746105560892,37.1747339181766,37.1751751521602,37.1751751521602
1.59922884519812,36.2864809164982,36.2864809164982,36.2970431532264,36.3070571439077,36.3067727070861,36.3022991156108,36.2975081780236,36.293103195647,36.2888261938115,36.285191493319,36.2821458717791,36.2813508827639,36.2809642797207,36.2807713889946,36.2806852558086,36.2806618266287,36.2806854450574,36.2807824412835,36.2811339178845,36.2811339178845
1.68367003733188,35.3912324560202,35.3912324560202,35.4001791356082,35.4093523939077,35.4093738460483,35.4054008586264,35.4011144992658,35.3972075596979,35.3934797487238,35.3903981263861,35.3879290097397,35.3872905957633,35.3869865037183,35.3868381221344,35.3867737242203,35.3867573507789,35.3867764861747,35.3868521768033,35.3871303314722,35.3871303314722
1.77256982521344,34.4962639688024,34.4962639688024,34.5037949494828,34.512118721688,34.5123777983992,34.5088608891574,34.5050423229806,34.501596020339,34.4983672351689,34.4957706948695,34.4937823520651,34.4932729801686,34.4930357822746,34.492923040228,34.4928758527789,34.4928649703114,34.4928804355842,34.4929389751302,34.49315747593,34.49315747593
1.86616362802082,33.6015237634062,33.6015237634062,33.6078243078356,33.6153092679964,33.6157466174631,33.6126445816551,33.6092584088542,33.6062357662707,33.6034570402239,33.6012829410413,33.5996935273325,33.599290023765,33.5991068239082,33.5990224814663,33.5989888404359,33.598982193252,33.5989946601753,33.5990394495817,33.5992096201526,33.5992096201526
1.96469929534566,32.7069691076342,32.7069691076342,32.7122083382762,32.7188808006674,32.719445458788,32.7167200849253,32.7137321626645,32.7110968500248,32.7087209946408,32.7069122546151,32.7056521697417,32.7053351217091,32.7051953079692,32.70513347351,32.7051104209185,32.705107004921,32.7051170273481,32.7051508426196,32.7052820301129,32.7052820301129
2.06843776353393,31.8125647803527,31.8125647803527,31.8168950670982,31.8227934569992,31.8234422933556,31.8210580827371,31.8184354587262,31.8161520389415,31.8141341347715,31.8126392643109,31.8116496264482,31.8114028447713,31.8112977150835,31.8112536092434,31.8112387648895,31.8112377803334,31.811245813909,31.8112709143482,31.8113708070222,31.8113708070222
2.17765374668214,30.9182818334517,30.9182818334517,30.9218388829538,30.9270105211215,30.9277076541078,30.9256315859274,30.9233424862563,30.9213766723381,30.9196744603588,30.9184474548705,30.9176787004731,30.9174887425481,30.9174111856388,30.9173809440176,30.9173723993781,30.917373212124,30.9173796309353,30.9173978498432,30.9174727493419,30.9174727493419
2.29263646411905,30.0240965397004,30.0240965397004,30.0269999914411,30.0314982314709,30.0322144144356,30.0304157533877,30.0284296149232,30.0267485210625,30.0253226907406,30.0243228123859,30.0237334265628,30.023589177123,30.0235334020254,30.0235139108551,30.0235101415548,30.0235122513518,30.0235173619319,30.0235301823334,30.0235852357004,30.0235852357004
2.41369040629926,29.1299895032378,29.1299895032378,29.1323438714498,29.136225612903,29.1369375966096,29.1353877387205,29.1336752748594,29.1322476467223,29.1310620225001,29.1302534996304,29.1298088771149,29.1297011830465,29.129662490917,29.1296512506185,29.1296510443931,29.1296540589648,29.1296581120234,29.1296667296782,29.1297061259884,29.1297061259884
2.54113614113684,28.2359449110262,28.2359449110262,28.2378407430911,28.2411643277397,28.2418542074999,28.2405265588889,28.2390598467115,28.2378562590023,28.2368778917396,28.2362295620178,28.2359009951893,28.2358223499176,28.2357969423856,28.2357919546151,28.2357943521571,28.2357979660698,28.2358011662867,28.2358065419579,28.2358336781504,28.2358336781504
2.6753111629144,27.3419499055188,27.3419499055188,27.3434650556136,27.3462885402188,27.3469430983896,27.3458129809121,27.3445655578414,27.3435585705318,27.3427577440348,27.3422426639223,27.3420064516473,27.3419507242621,27.3419355431129,27.3419352175086,27.3419394639983,27.3419434414597,27.3419459556358,27.3419488583269,27.3419664784443,27.3419664784443
2.81657078601559,26.4479940608545,26.4479940608545,26.4491950020573,26.4515747893102,26.4521848452832,26.451229422596,26.4501763815048,26.4493406496547,26.4486908147744,26.4482858543714,26.4481225235732,26.4480847277997,26.4480773213619,26.4480803987552,26.4480859042295,26.4480900651154,26.4480920289377,26.4480930715621,26.4481033831913,26.4481033831913
2.96528908584767,25.554068946955,25.554068946955,25.5550120656671,25.5570018656544,25.5575616458819,25.5567598634463,25.5558779366642,25.5551902721458,25.5546679221136,25.5543533605813,25.5542469913058,25.5542230895668,25.5542215017367,25.5542269910755,25.5542332980898,25.5542375066133,25.5542390302569,25.5542386989932,25.5542434702794,25.5542434702794
3.12185988944593,24.6601677678739,24.6601677678739,24.6609006014116,24.6625506893463,24.6630572293746,24.6623897622775,24.6616573869448,24.6610967733791,24.6606812742048,24.6604404074294,24.660378051618,24.660364789703,24.6603674680625,24.6603745947205,24.6603813520159,24.6603855075591,24.6603866803149,24.6603853587087,24.6603859989096,24.6603859989096
3.28669781838331,23.7662850625877,23.7662850625877,23.7668474544204,23.7682041863534,23.768656775376,23.7681059785589,23.7675033380502,23.7670509026951,23.7667242918016,23.7665430607261,23.7665142448119,23.7665090130196,23.7665147329898,23.766522896503,23.7665298376077,23.7665338673187,23.7665347614087,23.7665327501161,23.7665303762758,23.7665303762758
3.46023938674673,22.8724164580858,22.8724164580858,22.8728416158299,22.8739471624017,22.8743468387202,22.873896695185,22.8734057336598,22.8730446817601,22.8727914467823,22.8726580920405,22.8726543937303,22.8726551107429,22.8726629131508,22.8726716527407,22.8726785786171,22.8726824314462,22.8726831051634,22.8726806380905,22.8726761300599,22.8726761300599
3.64294415708801,21.9785584661118,21.9785584661118,21.9788739154376,21.9797661741119,21.9801152773452,21.9797513410569,21.9793557503895,21.979071268593,21.9788781166576,21.9787828628186,21.9787975529187,21.9788025690676,21.9788117088931,21.9788206754044,21.9788274404082,21.9788310823143,21.9788315826027,21.9788288400695,21.9788228857831,21.9788228857831
3.83529595741031,21.0847083162201,21.0847083162201,21.0849367497196,21.0856493979522,21.0859511811333,21.085660512547,21.085345692787,21.0851248287052,21.0849804547202,21.0849152255969,21.0849429663877,21.0849509833692,21.0849608877794,21.0849698208898,21.0849763214348,21.0849797315436,21.0849800961138,21.0849772155695,21.0849703482025,21.0849703482025
4.03780416241295,20.1908638189601,20.1908638189601,20.1910238431513,20.1915864981565,20.1918448002442,20.1916158935478,20.191368889563,20.1912004144989,20.1910952751719,20.1910534402244,20.1910900326321,20.1911000371026,20.1911102711779,20.1911189809331,20.1911251463614,20.1911283138952,20.1911285729577,20.1911256576837,20.191118286067,20.191118286067
4.25100504238742,19.297023253989,19.297023253989,19.2971300403614,19.2975684951228,19.2977874721363,19.297610174328,19.2974195923308,19.297293853731,19.2972199523319,19.2971961031553,19.2972382757443,19.2972494845756,19.2972597233881,19.297268075276,19.2972738605242,19.2972767823554,19.2972769600379,19.2972740862022,19.2972665196543,19.2972665196543
4.47546318333681,18.4031852787619,18.4031852787619,18.4032511264168,18.4035876359736,18.4037715470566,18.4036369698103,18.403492878081,18.4034016475219,18.403352332866,18.4033420880398,18.4033873216305,18.4033991369157,18.4034091428403,18.4034170457557,18.4034224254795,18.4034251041893,18.4034252196947,18.4034224420561,18.403414910607,18.403414910607
4.71177298207914,17.5093488541681,17.5093488541681,17.5093836724437,17.5096372689477,17.509790312272,17.5096907381455,17.5095845564692,17.5095208780749,17.5094906598937,17.5094904960179,17.5095368784808,17.509548850666,17.5095584549888,17.5095658515548,17.5095708154365,17.5095732577797,17.5095733263304,17.5095706828418,17.5095633536617,17.5095633536617
4.960560220294,16.6155131840955,16.6155131840955,16.615524903814,16.6157117231459,16.6158379156686,16.6157667005808,16.6156910827929,16.6156491260071,16.6156335077908,16.6156406142958,16.6156867207768,16.6156985185371,16.6157076065872,16.6157144653928,16.615719014406,16.6157212301033,16.6157212637106,16.6157187792238,16.6157117699357,16.6157117699357
5.22248372168072,15.7216776664168,15.7216776664168,15.7216725882247,15.7218061949107,15.7219092895827,15.7218607636338,15.7218094772956,15.7217843969713,15.7217797265182,15.721791881752,15.7218366762294,15.7218480619274,15.7218565610885,15.7218628704822,15.7218670139287,15.7218690147211,15.7218690228119,15.7218667120522,15.7218601014913,15.7218601014913
5.49823709661639,14.8278418533248,14.8278418533248,14.8278249411584,14.8279166418202,14.8280000758252,14.8279694445056,14.8279372511955,14.8279250570819,14.8279283943513,14.8279438604817,14.8279866151391,14.8279974248871,14.8280052949587,14.8280110581021,14.8280148112722,14.8280166101854,14.8280166001109,14.828014470059,14.8280083069452,14.8280083069452
5.78855057893406,13.9340054193008,13.9340054193008,13.9339805464065,13.9340396849619,13.9341065528668,13.9340898005239,13.9340723396052,13.9340697765355,13.9340787779492,13.9340962123312,13.9341364417509,13.9341465692601,13.9341537947314,13.9341590256715,13.9341624080042,13.934164018781,13.9341639962297,13.9341620480231,13.9341563579315,13.9341563579315
6.09419295968488,13.0401681353058,13.0401681353058,13.0401382895489,13.0401725198414,13.0402255660628,13.0402193632312,13.040213041311,13.0402174807465,13.0402302987855,13.040248679608,13.0402860872476,13.0402954707849,13.0403020546608,13.0403067752244,13.0403098088695,13.0403112455351,13.0403112148682,13.0403094453138,13.0403042362605,13.0403042362605
6.41597362300527,12.1463298480279,12.1463298480279,12.1462973025014,12.1463128360042,12.1463544616586,12.1463560775336,12.146357965209,12.1463673082773,12.14638250505,12.1464010692706,12.1464355040848,12.1464441159713,12.1464500748589,12.1464543122078,12.1464570209093,12.1464582974422,12.1464582619647,12.1464566647381,12.1464519316407,12.1464519316407
6.75474468948023,11.2524904632314,11.2524904632314,11.2524569174598,11.2524587452096,11.2524910251414,11.2524982461431,11.2525059830686,11.2525185748389,11.2525350482245,11.2525532400034,11.2525846614223,11.2525924996078,11.2525978598201,11.2526016445382,11.2526040527737,11.2526051828608,11.2526051450409,11.2526037116325,11.2525994398592,11.2525994398592
7.11140327267895,10.3586499324207,10.3586499324207,10.3586166287731,10.3586087178079,10.358633424321,10.3586444793685,10.3586561881975,10.3586707426553,10.3586876636234,10.3587050916765,10.3587335414454,10.3587406227743,10.3587454172568,10.3587487818633,10.3587509141881,10.3587519110449,10.3587518726912,10.3587505931493,10.3587467613303,10.3587467613303
7.48689385483796,9.46480824217942,9.46480824217942,9.46477606147335,9.46476152683399,9.46478015734483,9.46479365016474,9.46480785952811,9.46482339452143,9.4648401542808,9.46485655676929,9.46488213641015,9.46488849126281,9.46489275718377,9.46489573498743,9.4648976155405,9.46489849178402,9.46489845418826,9.46489731769798,9.46489389994054,9.46489389994054
7.88221078798337,8.57096540565702,8.57096540565702,8.57093494536332,8.57091619923398,8.57093000569136,8.57094485423621,8.57096043060901,8.57097621193045,8.57099237764397,8.57100759340277,8.57103044627263,8.57103611432449,8.57103989119859,8.57104251542496,8.57104416756453,8.57104493512559,8.57104489917764,8.57104389450955,8.57104086213192,8.57104086213192
8.29840092711535,7.67712145577959,7.67712145577959,7.67709309372702,7.67707197359255,7.6770819920565,7.67709737490056,7.67711346298687,7.67712895670476,7.67714423461074,7.67715817968738,7.67717847678941,7.67718350367608,7.67718683191854,7.67718913505499,7.67719058109576,7.67719125116397,7.67719121744392,7.67719033329668,7.67718765617424,7.67718765617424
8.73656640242772,6.78327643983802,6.78327643983802,6.78325038586895,6.7832282637105,6.78323534294036,6.78325065236641,6.78326662347258,6.78328145562091,6.78329566051588,6.78330830914368,6.78332623799665,6.7833306727139,6.78333359253998,6.78333560585485,6.78333686688628,6.7833374498794,6.78333741873141,6.78333664399043,6.78333429158913,6.78333429158913
9.19786753790427,5.88943041517661,5.88943041517661,5.88940675281546,5.88938462739076,5.88938945566894,5.88940425704528,5.88941966481566,5.88943358758008,5.88944661773244,5.88945798699458,5.88947374299307,5.88947763589178,5.88948018649416,5.88948193969461,5.88948303546335,5.88948354101608,5.88948351260719,5.88948283653556,5.88948077869359,5.88948077869359
9.68352592402023,4.99558344576058,4.99558344576058,4.99556216562328,4.99554073982258,4.99554386953722,4.99555786651013,4.99557240934761,4.99558527293335,4.99559708960924,4.99560722716666,4.99562100696691,4.9956244082297,4.99562662717904,4.99562814817976,4.99562909702264,4.99562953399037,4.99562950835722,4.99562892073253,4.99562712823937,4.99562712823937
10.1948276526863,4.10173559944643,4.10173559944643,4.10171662583504,4.10169637099553,4.10169824073396,4.10171124571817,4.10172473519591,4.10173646462509,4.1017470755117,4.10175604986766,4.10176804641878,4.10177100492587,4.10177292775054,4.10177424253055,4.10177506134767,4.10177543782195,4.10177541490764,4.10177490611544,4.10177335112788,4.10177335112788
10.7331267230012,3.20788694581751,3.20788694581751,3.20787015770527,3.20785136662709,3.20785232070227,3.20786423013471,3.20787656471564,3.20788714086834,3.20789658677511,3.20790447963377,3.20791487854277,3.20791744105229,3.20791910096152,3.20792023349114,3.20792093775036,3.20792126108337,3.20792124076632,3.20792080185903,3.20791945818632,3.20791945818632
11.2998486268327,2.31403755447626,2.31403755447626,2.31402280188785,2.31400563214046,2.31400593759466,2.31401671141892,2.31402785482739,2.3140372991097,2.31404564341302,2.31405254376102,2.31406152073572,2.31406373131688,2.31406515903851,2.31406613126169,2.31406673502775,2.31406701186361,2.31406699398001,2.31406661670821,2.31406545999255,2.31406545999255
11.8964941237207,1.42018749371007,1.42018749371007,1.42017461033483,1.42015911928326,1.42015898049681,1.42016862536202,1.42017858899182,1.42018695108101,1.42019427145295,1.42020027105291,1.42020799021187,1.42020988988078,1.42021111358982,1.42021194544993,1.42021246143256,1.42021269774375,1.42021268210475,1.42021235892677,1.42021136674038,1.42021136674038
12.5246432151002,0.526336829464624,0.526336829464624,0.526325642201828,0.526311815026629,0.526311386112561,0.526319941797279,0.526328770586656,0.52633611876718,0.526342500794237,0.526347690829408,0.526354303703949,0.52635593022058,0.526356975539146,0.526357685038312,0.526358124654673,0.526358325782147,0.5263583121868,0.526358036261318,0.526357188137848,0.526357188137848
13.1859593283686,-0.367514375425637,-0.367514375425637,-0.367524039405983,-0.367536267569853,-0.367536872374149,-0.367529343769945,-0.36752158251526,-0.36751516885224,-0.367509636496918,-0.367505167846055,-0.367499522762942,-0.367498134971087,-0.367497244918793,-0.36749664163497,-0.367496268187391,-0.367496097491737,-0.367496109246809,-0.367496344081295,-0.3674970666664,-0.3674970666664
13.8821937218751,-1.26136606179151,-1.26136606179151,-1.26137436998472,-1.2613850968037,-1.26138579452399,-1.26137921703788,-1.26137244234128,-1.26136687840806,-1.26136210752646,-1.26135827675737,-1.26135347403676,-1.26135229385298,-1.261351538344,-1.26135102688333,-1.26135071054663,-1.26135056607603,-1.26135057618977,-1.26135077544516,-1.26135138913335,-1.26135138913335
14.6151901225008,-2.1552181745007,-2.1552181745007,-2.15522528559332,-2.15523462832705,-2.15523536019488,-2.15522965049183,-2.15522377433891,-2.15521897419485,-2.15521487960428,-2.15521160897366,-2.15520753595265,-2.15520653547515,-2.15520589606089,-2.15520546366884,-2.15520519644023,-2.1552050744887,-2.1552050831508,-2.15520525172669,-2.15520577136362,-2.15520577136362
15.3868896081066,-3.04907066267536,-3.04907066267536,-3.04907672432171,-3.04908480990894,-3.0490855356438,-3.04908060787645,-3.04907554015208,-3.04907141975971,-3.04906792101834,-3.04906513915876,-3.04906169540342,-3.04906084979534,-3.04906031015385,-3.04905994559011,-3.04905972043541,-3.04905961775374,-3.04905962514153,-3.04905976736708,-3.04906020611026,-3.04906020611026
16.1993357477822,-3.94292347978101,-3.94292347978101,-3.94292862734831,-3.94293558515115,-3.94293627838073,-3.94293204771978,-3.94292769976964,-3.94292417910217,-3.94292120159446,-3.94291884377408,-3.94291594037416,-3.94291522767587,-3.94291477345127,-3.94291446686267,-3.94291427762989,-3.94291419138253,-3.94291419765918,-3.94291431733784,-3.94291468677735,-3.94291468677735
17.0546800135044,-4.83677658360841,-4.83677658360841,-4.83678093965767,-4.83678689632349,-4.83678754095864,-4.83678392605464,-4.83678021314772,-4.83677721755019,-4.83677469307817,-4.83677270119275,-4.8367702599464,-4.83676966086391,-4.83676927949945,-4.83676902229273,-4.83676886362706,-4.83676879135068,-4.8367687966643,-4.83676889711965,-4.83676920740628,-4.83676920740628
17.9551874775388,-5.73062993616945,-5.73062993616945,-5.73063361048106,-5.73063868646714,-5.73063927386757,-5.73063619846846,-5.73063304139603,-5.73063050237027,-5.7306283693717,-5.73062669174236,-5.73062464427833,-5.73062414195876,-5.73062382252883,-5.73062360724582,-5.73062347450789,-5.7306234140718,-5.73062341855532,-5.7306235026768,-5.73062376265266,-5.73062376265266
18.9032428106707,-6.62448350352517,-6.62448350352517,-6.62448659351418,-6.62449090089595,-6.62449142768298,-6.62448882159763,-6.62448614760686,-6.62448400316126,-6.62448220665401,-6.62448079769024,-6.62447908456559,-6.62447866436865,-6.62447839741387,-6.62447821761148,-6.62447810679937,-6.62447805636835,-6.62447806013996,-6.62447813042742,-6.62447834775549,-6.62447834775549
19.9013565971496,-7.5183372555634,-7.5183372555634,-7.51833984696013,-7.51834348821096,-7.5183439546031,-7.51834175417004,-7.51833949739659,-7.51833769207617,-7.51833618340932,-7.5183350031849,-7.51833357298786,-7.51833322226022,-7.51833299962882,-7.51833284976531,-7.5183327574415,-7.51833271544116,-7.51833271860499,-7.51833277721134,-7.51833295850093,-7.51833295850093
20.9521719830703,-8.41219116574079,-8.41219116574079,-8.41219333343881,-8.41219640092753,-8.41219680949377,-8.41219495768525,-8.41219305921937,-8.41219154390967,-8.41219028038533,-8.41218929416459,-8.41218810264512,-8.41218781050277,-8.41218762520071,-8.41218750052935,-8.41218742375289,-8.41218738883783,-8.41218739148495,-8.41218744025632,-8.41218759118229,-8.41218759118229
22.0584716757967,-9.30604521080299,-9.30604521080299,-9.30604701979863,-9.3060495958015,-9.3060499505436,-9.30604839681114,-9.30604680450518,-9.30604553608378,-9.30604448049995,-9.30604365824315,-9.30604266748739,-9.30604242460985,-9.30604227066111,-9.3060421671321,-9.3060421033964,-9.30604207442108,-9.30604207663056,-9.3060421171436,-9.30604224255795,-9.30604224255795
23.2231853129637,-10.1998993704942,-10.1998993704942,-10.1999008768604,-10.1999030339271,-10.1999033396182,-10.199902039563,-10.1999007076657,-10.1998996485595,-10.1998987687123,-10.1998980845816,-10.1998972622411,-10.1998970606799,-10.1998969329981,-10.199896847169,-10.1998967943453,-10.1998967703377,-10.1998967721778,-10.1998968057739,-10.1998969098087,-10.1998969098087
24.4493972205702,-11.0937536272657,-11.0937536272657,-11.0937548791178,-11.0937566806676,-11.0937569423873,-11.0937558573208,-11.0937547460048,-11.0937538636962,-11.0937531318705,-11.093752563752,-11.0937518823348,-11.0937517153375,-11.093751609609,-11.0937515385638,-11.0937514948503,-11.0937514749883,-11.0937514765178,-11.0937515043339,-11.0937515904952,-11.0937515904952
25.7403545807102,-11.9876079659906,-11.9876079659906,-11.9876090044157,-11.9876105054682,-11.9876107282868,-11.9876098247311,-11.987608899563,-11.9876081660791,-11.9876075585473,-11.9876070875995,-11.9876065238258,-11.9876063856766,-11.9876062982557,-11.9876062395321,-11.9876062034086,-11.9876061869991,-11.987606188268,-11.987606211265,-11.9876062825173,-11.9876062825173
27.0994760305684,-12.881462373691,-12.881462373691,-12.8814632336196,-12.881464481592,-12.8814646703653,-12.8814639195302,-12.8814631509202,-12.8814625423266,-12.8814620388715,-12.881461649107,-12.8814611833298,-12.8814610692066,-12.8814609970216,-12.8814609485472,-12.8814609187347,-12.8814609051949,-12.8814609062458,-12.881460925233,-12.881460984075,-12.881460984075
28.5303607154541,-13.7753168392817,-13.7753168392817,-13.7753175502917,-13.7753185858106,-13.7753187450555,-13.7753181223177,-13.7753174849757,-13.7753169808919,-13.7753165643607,-13.7753162422652,-13.7753158579553,-13.7753157638022,-13.7753157042727,-13.7753156643076,-13.7753156397332,-13.7753156285745,-13.7753156294435,-13.7753156451005,-13.7753156936321,-13.7753156936321
30.0367978198452,-14.6691713533327,-14.6691713533327,-14.669171940378,-14.6691727980716,-14.6691729319002,-14.6691724163033,-14.6691718887181,-14.6691714718655,-14.6691711277619,-14.6691708619504,-14.6691705452413,-14.6691704676569,-14.6691704186208,-14.6691703857086,-14.6691703654745,-14.6691703562881,-14.6691703570057,-14.6691703699017,-14.6691704098828,-14.6691704098828
31.6227766016838,-15.5630259078523,-15.5630259078523,-15.5630263919162,-15.5630271011637,-15.5630272132573,-15.5630267870439,-15.5630263509977,-15.5630260067844,-15.5630257229001,-15.5630255038117,-15.5630252431018,-15.5630251792407,-15.5630251388913,-15.5630251118155,-15.5630250951721,-15.5630250876171,-15.5630250882088,-15.5630250988195,-15.5630251317211,-15.5630251317211


==> figures/StepResultsDist1dot0.csv <==
0,0,0,0,0
1.67224080267559,0,-0.0333783496149009,-0.0333783496149009,-0.0333783496149009
3.34448160535117,0,-0.133497307653716,-0.133497307653716,-0.133497307653716
5.01672240802676,0,-0.300005643259768,-0.300271844176018,-0.300310214258944
6.68896321070234,0,-0.529121875891158,-0.531626408153365,-0.533739327991966
8.36120401337793,0,-0.814237216850362,-0.8220832257348,-0.833676149802427
10.0334448160535,0,-1.14791138812726,-1.16504989358053,-1.19991422485659
11.7056856187291,0,-1.52230425967362,-1.55334410276407,-1.63109805236591
13.3779264214047,0,-1.92949347783885,-1.97948291062745,-2.12478726881628
15.0501672240803,0,-2.36171476966932,-2.43591972852792,-2.67828239900577
16.7224080267559,0,-2.81153946644973,-2.91523452425346,-3.28868845865737
18.3946488294314,0,-3.27200039537116,-3.41028111650289,-3.95294976140406
20.066889632107,180,-3.73662686079149,-3.91429266910606,-4.66783163529419
21.7391304347826,180,-4.15215592241081,-4.37646148175193,-5.35677324735913
23.4113712374582,180,-4.47504493790051,-4.74594684746867,-5.95251535883645
25.0836120401338,180,-4.70514401349184,-5.02251642916983,-6.45478183527169
26.7558528428094,180,-4.84234654176429,-5.20604208573463,-6.86334025088285
28.4280936454849,180,-4.88658879998347,-5.29643862362284,-7.17800147605185
30.1003344481605,180,-4.83785013154002,-5.29366397773653,-7.39861984469338
31.7725752508361,180,-4.6961526475549,-5.1977189120333,-7.52509283432152
33.4448160535117,180,-4.46156279321043,-5.00864859097028,-7.55736264033426
35.1170568561873,180,-4.13418955222304,-4.72654078356356,-7.49541435292909
36.7892976588629,180,-3.71418506990742,-4.35152649443186,-7.33927659550956
38.4615384615385,180,-3.20174412463737,-3.88377944412814,-7.08902101267938
40.133779264214,180,-2.59710538403424,-3.32351734482679,-6.74476359970309
41.8060200668896,180,-1.90055050990321,-2.67100102374811,-6.3066638718565
43.4782608695652,180,-1.11240387671397,-1.92653416782941,-5.77492468818981
45.1505016722408,180,-0.233032500774545,-1.09046328679844,-5.14979232746589
46.8227424749164,180,0.73715422822038,-0.163177485529838,-4.43155640389463
48.494983277592,180,1.79770361414286,0.854890547981973,-3.62055106368866
50.1672240802676,180,2.94812154040142,1.96326637745303,-2.71715333984543
51.8394648829431,180,4.18787235684907,3.16143363616513,-1.72178360812129
53.5117056856187,180,5.51637999026523,4.44883506461723,-0.63490484119373
55.1839464882943,180,6.93302720013067,5.82482049496134,0.54297616508383
56.8561872909699,180,8.4371575661138,7.28457202624351,1.81131031983089
58.5284280936455,180,10.0280764884859,8.81683914440277,3.1695066889834
60.2006688963211,180,11.7050524531142,10.4110734853313,4.61693315795881
61.8729096989967,180,13.4673183331572,12.0580808819306,6.15291706905758
63.5451505016722,180,15.3140722474245,13.7506042175048,7.7767453330305
65.2173913043478,180,17.2444807173233,15.486129208134,9.48766686869732
66.8896321070234,180,19.2576803700547,17.2622798222631,11.2847870135743
68.561872909699,180,21.3527809492308,19.0755058775533,13.1637829346623
70.2341137123746,180,23.5288665440251,20.9218592699675,15.1164715938595
71.9063545150502,180,25.7849999941174,22.7973753331241,17.134787323527
73.5785953177258,180,28.12022604541,24.6993339795626,19.2110249156722
75.2508361204013,180,30.5335751877192,26.6291228385852,21.3378387492282
76.9230769230769,180,33.0240673844838,28.5875575167204,23.508240751702
78.5953177257525,180,35.5907159958611,30.5741063058602,25.7155976052032
80.2675585284281,180,38.2325334169898,32.587445618082,27.9536277997836
81.9397993311037,180,40.9485357177783,34.6260213143501,30.2163971405384
83.6120401337793,180,43.7377485182697,36.691040592841,32.4983138671068
85.2842809364548,180,46.5992110962564,38.7847041721885,34.794122594669
86.9565217391304,180,49.5319837795297,40.907925518226,37.0988983786089
88.628762541806,180,52.5351537641192,43.0606950034291,39.4080395663732
90.3010033444816,180,55.6078417519085,45.2424126402385,41.7172601693382
91.9732441471572,180,58.7492081614178,47.4530035966667,44.0225816858929
93.6454849498328,180,61.9584598051942,49.6932383027973,46.3203245109954
95.3177257525084,180,65.2348575281872,51.9639998973282,48.6070987381937
96.9899665551839,180,68.5777229775614,54.2660019051796,50.8797945917946
98.6622073578595,180,71.9864462533524,56.5980917040877,53.1355723328425
100.334448160535,180,75.4604915078614,58.9549315733262,55.3718524212361
102.006688963211,180,78.9994055911028,61.3353174357564,57.5863046115392
103.678929765886,180,82.602824562208,63.7413412472421,59.7768373147912
105.351170568562,180,86.2704808131658,66.1750327581851,61.9415865822621
107.023411371237,180,90.0022091646004,68.6249072949676,64.0789053167465
108.695652173913,180,93.7979533253196,71.0834017948059,66.1873522105608
110.367892976589,180,97.6577724127217,73.5560854733645,68.2656804647716
112.040133779264,180,101.581846395007,76.0513679472053,70.3128268462538
113.71237458194,180,105.570481679786,78.5577598056798,72.3279005498752
115.384615384615,180,109.624114400368,81.0604446651702,74.3101730850352
117.056856187291,180,113.743315885054,83.5719686808751,76.2590669411176
118.729096989967,180,117.92879553264,86.1087083003205,78.1741454061051
120.401337792642,180,122.181403733671,88.6730806622367,80.055102230871
122.073578595318,180,126.502132876843,91.2891263412345,81.9017521132896
123.745819397993,180,130.89211846266,93.9691897946546,83.7140209465479
125.418060200669,180,135.352639240801,96.7133286523363,85.4919363769638
127.090301003344,180,139.885115759595,99.5216623591592,87.2356189493139
128.76254180602,180,144.491108134047,102.394376418248,88.945273413749
130.434782608696,180,149.17231091139,105.33172518083,90.6211811238296
132.107023411371,180,153.93054928022,108.334036930161,92.2636915445975
133.779264214047,180,158.767771830436,111.401717112737,93.8732150584263
135.451505016722,180,163.686042647959,114.535252199551,95.4502157507818
137.123745819398,180,168.687530153753,117.735212091998,96.9952051988334
138.795986622074,180,173.774495859631,121.00204497584,98.5087359320538
140.468227424749,180,178.949280813966,124.327784964842,99.9913954779678
142.140468227425,180,184.21428978253,127.704354136614,101.443800900069
143.8127090301,180,189.571973588231,131.138263344985,102.866593639225
145.484949832776,180,195.024807888686,134.626596899521,104.260435156892
147.157190635452,180,200.575272780498,138.167508790012,105.626002009517
148.829431438127,180,206.225828153025,141.757596726685,106.963981972431
150.501672240803,180,211.97888822778,145.387841515307,108.275070145088
152.173913043478,180,217.836791940739,149.049756153485,109.559965956341
153.846153846154,180,223.801774431037,152.71652613408,110.819369718532
155.518394648829,180,229.875935930766,156.363749837264,112.053979803503
157.190635451505,180,236.061209549389,159.968306845872,113.264490092079
158.862876254181,180,242.359328215398,163.485086984931,114.451587715804
160.535117056856,180,248.771790358901,166.876702497539,115.615951247189
162.207357859532,180,255.299828945319,170.120974000975,116.758248538992
163.879598662207,180,261.944134077262,173.168957880335,117.879135271666
165.551839464883,180,268.68239434667,175.989620002863,118.979253435249
167.224080267559,180,275.451156705461,178.584178604451,120.059230512908
168.896321070234,180,282.187774763705,180.959939591745,121.119678137498
170.56856187291,180,288.835026779222,183.218440518577,122.161191295134
172.240802675585,180,295.332240015719,185.387002756625,123.184347607563
173.913043478261,180,301.635413624622,187.457095678528,124.189706844796
175.585284280936,180,307.737077341254,189.443666737414,125.177810612037
177.257525083612,180,313.635617223206,191.369000584792,126.149181820699
178.929765886288,180,319.329245363019,193.236287155603,127.104324585242
180.602006688963,180,324.816040047429,195.038568407413,128.043724014589
182.274247491639,180,330.093989279653,196.768468142941,128.967846525186
183.946488294314,180,335.161023128764,198.419135303189,129.877139607361
185.61872909699,180,340.015047575091,199.983359458532,130.772032045425
187.290969899666,180,344.653973221751,201.452604098045,131.65293409011
188.963210702341,180,349.075742117467,202.813329871578,132.520237805605
190.635451505017,180,353.278350353902,204.059099267296,133.37431741907
192.307692307692,180,357.259864095864,205.189923676457,134.215529539738
193.979933110368,180,361.018435368594,206.205428587576,135.044213616045
195.652173913043,180,364.552311918039,207.104566643354,135.860692268531
197.324414715719,180,367.859851131145,207.885803480487,136.665272021227
198.996655518395,180,370.939521110274,208.547402146181,137.458243497464
200.66889632107,180,373.789906142176,209.087771445331,138.239882000625
202.341137123746,180,376.409707807652,209.505837587389,139.010447978826
204.013377926421,180,378.797747318444,209.80140446655,139.770187633058
205.685618729097,180,380.952964658989,209.975462119337,140.519333431312
207.357859531773,180,382.874415050236,210.030408444202,141.258104552589
209.030100334448,180,384.561267401445,209.970159092533,141.98670745535
210.702341137124,180,386.012799994351,209.800128120342,142.705336340733
212.374581939799,180,387.228402718026,209.527084690605,143.414173893147
214.046822742475,180,388.207568868889,209.158895738281,144.113391572795
215.719063545151,180,388.949894271758,208.704194650759,144.803150205935
217.391304347826,180,389.455073847787,208.172011119395,145.48360044641
219.063545150502,180,389.72290227656,207.571405198625,146.154883369797
220.735785953177,180,389.753271746551,206.911052325829,146.817130918572
222.408026755853,180,389.546169960959,206.195710029442,147.470466326779
224.080267558528,180,389.101680623221,205.426202362125,148.11500460377
225.752508361204,180,388.419983000853,204.607438379027,148.75085294685
227.42474916388,180,387.501357432128,203.745404800555,149.378111333926
229.096989966555,180,386.346182259337,202.845452297919,149.996872768626
230.769230769231,180,384.954937720294,201.912277034236,150.607223749621
232.441471571906,180,383.328207310216,200.949946310548,151.209244620304
234.113712374582,180,381.466683698673,199.961352335472,151.803010056212
235.785953177258,180,379.371169874498,198.950635518075,152.388589365707
237.458193979933,180,377.04258127227,197.925587028941,152.966046816345
239.130434782609,180,374.481948557778,196.893991030816,153.535441981624
240.802675585284,180,371.690419145068,195.862954965607,154.096830049427
242.47491638796,180,368.669261644147,194.838717478034,154.650262247631
244.147157190635,180,365.419861649985,193.826563641976,155.1957859963
245.819397993311,180,361.943721673963,192.830814976581,155.733445241469
247.491638795987,180,358.242456455171,191.854872353317,156.263280678264
249.163879598662,180,354.317790898551,190.901293020143,156.7853301276
250.836120401338,180,350.171549516768,189.971597965881,157.299628692406
252.508361204013,180,345.805645462901,189.062350886716,157.806208985176
254.180602006689,180,341.222066582348,188.169770846768,158.305101348544
255.852842809365,180,336.422858217954,187.293599005201,158.796334069149
257.52508361204,180,331.410104658454,186.435790588473,159.279933660595
259.197324414716,180,326.185901189191,185.599645963863,159.755924932998
260.869565217391,180,320.752327021448,184.78915137686,160.224331215716
262.541806020067,180,315.111411972918,184.008483569188,160.685174476652
264.214046822742,180,309.265104723067,183.261646376488,161.138475615659
265.886287625418,180,303.215231220136,182.552216329454,161.584254502842
267.558528428094,180,296.963453973749,181.883175297246,162.022530133612
269.230769230769,180,290.511228820155,181.256813066164,162.453320753015
270.903010033445,180,283.859761448357,180.674684521503,162.876644003543
272.57525083612,180,277.009964741319,180.137608646967,163.292517098949
274.247491638796,180,269.962413162737,179.646678753773,163.700956837641
275.919732441472,180,262.717303247366,179.20452278715,164.101979745996
277.591973244147,180,255.274415572474,178.806611992493,164.495602123725
279.264214046823,180,247.638819255015,178.448094977195,164.881840284671
280.936454849498,180,239.852447277128,178.125080250916,165.260710506665
282.608695652174,180,231.971926595307,177.834409403735,165.632229142518
284.280936454849,180,224.046454342624,177.573473813257,165.996412677178
285.953177257525,180,216.123194267871,177.340074484915,166.353277836847
287.625418060201,180,208.251724924173,177.132315891189,166.702841682338
289.297658862876,180,200.472559236503,176.948526621228,167.045121591437
290.969899665552,180,192.793419911277,176.787200216239,167.380135349047
292.642140468227,180,185.210899078694,176.6469522855,167.707901143705
294.314381270903,180,177.721513336954,176.526489335756,168.028437779274
295.986622073579,180,170.32178062136,176.424587960812,168.341764560452
297.658862876254,180,163.008277828668,176.340080515514,168.647901381438
299.33110367893,180,155.777694961065,176.271846257055,168.946868737859
301.003344481605,180,148.626883447675,176.218806108318,169.238687817026
302.675585284281,180,141.5528999326,176.179920222562,169.523380531545
304.347826086957,180,134.553045219135,176.154187410681,169.800969489057
306.020066889632,180,127.624896655804,176.140645451957,170.071478045713
307.692307692308,180,120.766335660529,176.138372088091,170.334930280082
309.364548494983,180,113.975567559038,176.146485865168,170.59135117356
311.036789297659,180,107.251138988899,176.16414738618,170.840766466156
312.709030100334,180,100.591947637254,176.190559923443,171.08320272825
314.38127090301,180,93.9972474919363,176.224969774147,171.318687343817
316.053511705686,180,87.4666480195912,176.266666066081,171.547248593943
317.725752508361,180,81.0001093321353,176.314980242894,171.768915644807
319.397993311037,180,74.597932926999,176.36928513016,171.983718516478
321.070234113712,180,68.2607476522669,176.428993565185,172.191688108916
322.742474916388,180,61.989492307523,176.493556751434,172.392856176582
324.414715719064,180,55.7853932408193,176.562462255453,172.587255462011
326.086956521739,180,49.649941600538,176.635232005771,172.774919558073
327.759197324415,180,43.5848663003999,176.711420027283,172.955882958863
329.43143812709,180,37.5921058829624,176.790610164655,173.130181026205
331.103678929766,180,31.6737776757181,176.872413745217,173.297850072804
332.775919732441,180,25.8321474233497,176.956467343244,173.458927314486
334.448160535117,180,20.0695983781915,177.042430599287,173.613450844684
336.120401337793,180,14.38860018626,177.12998413422,173.761459640482
337.792642140468,180,8.79167871329726,177.218827601817,173.902993543527
339.464882943144,180,3.2813854114772,177.308677873956,174.038093353784
341.137123745819,180,-2.13972897206897,177.399267426916,174.166800704358
342.809364548495,180,-7.46914091890137,177.490342859687,174.289158097012
344.481605351171,180,-12.7043774500657,177.581663591613,174.4052088581
346.153846153846,180,-17.8430390535224,177.673000723781,174.514997223964
347.826086956522,180,-22.8828177398124,177.76413607192,174.618568265123
349.498327759197,180,-27.8215132967283,177.854861346686,174.71596786974
351.170568561873,180,-32.6570470088807,177.944977480764,174.807242734798
352.842809364548,180,-37.387472720954,178.034294093319,174.892440355922
354.515050167224,180,-42.0109865905309,178.122629094545,174.971609086747
356.1872909699,180,-46.5259314145481,178.209808380523,175.044798029694
357.859531772575,180,-50.9308009018004,178.295665647745,175.112057059671
359.531772575251,180,-55.2242404446943,178.380042285712,175.173436773749
361.204013377926,180,-59.4050485670921,178.462787386857,175.228988579171
362.876254180602,180,-63.4721731212825,178.543757781021,175.278764596206
364.548494983278,180,-67.4247076117148,178.622818147936,175.3228176518
366.220735785953,180,-71.2618859343358,178.699841174417,175.361201259726
367.892976588629,180,-74.9830764043449,178.774707757214,175.393969620039
369.565217391304,180,-78.5877755580391,178.847307249847,175.421177649021
371.23745819398,180,-82.0755987082235,178.917537679676,175.442843682128
372.909698996655,180,-85.446272164689,178.985306015446,175.492777563905
374.581939799331,180,-88.6996236627673,179.050528407437,175.622242656084
376.254180602007,180,-91.8355757185391,179.113130490197,175.795635041268
377.926421404682,180,-94.8541345340088,179.17304757647,175.979544191129
379.598662207358,180,-97.7553814447398,179.230224882504,176.150033561301
381.270903010033,180,-100.539463828641,179.284617710223,176.290724658987
382.943143812709,180,-103.206587071751,179.336191614959,176.39120044189
384.615384615385,180,-105.757006796374,179.384922533279,176.445682511107
386.28762541806,180,-108.191019596406,179.430796820181,176.451940969165
387.959866220736,180,-110.508956025467,179.473811281317,176.410403463829
389.632107023411,180,-112.711172575277,179.513973116769,176.323431684871
391.304347826087,180,-114.798047519994,179.55129989246,176.194740526546
392.976588628763,180,-116.769972197606,179.585819328386,176.028933630355
394.648829431438,180,-118.6273459051,179.617569103989,175.831138868166
396.321070234114,180,-120.370570152541,179.646596575454,175.606725149895
397.993311036789,180,-122.000044570823,179.672958460323,175.3610867344
399.665551839465,180,-123.516162526099,179.696720442827,175.099482186486
401.33779264214,180,-124.919306039053,179.717956695161,174.826917820329
403.010033444816,180,-126.209842553711,179.736749376632,174.548067253023
404.682274247492,180,-127.388120773131,179.753188051665,174.267219384675
406.354515050167,180,-128.454470307871,179.767369130155,173.988248802417
408.026755852843,180,-129.409196397173,179.779395153405,173.714603501469
409.698996655518,180,-130.252578481735,179.78937411731,173.449305980115
411.371237458194,180,-130.984867693789,179.79741873602,173.194964210583
413.04347826087,180,-131.606286193485,179.803645707198,172.953789569805
414.715719063545,180,-132.117025408897,179.808174932555,172.727619781305
416.387959866221,180,-132.517244106757,179.811128723228,172.517945135886
418.060200668896,180,-132.807067720195,179.812631018247,172.32593637418
419.732441471572,180,-132.986587016092,179.812806594873,172.152473416353
421.404682274247,180,-133.055859722161,179.811780320545,171.998173521935
423.076923076923,180,-133.014907854876,179.80967636924,171.863419521571
424.749163879599,180,-132.863718395329,179.80661750223,171.748386394291
426.421404682274,180,-132.602242811373,179.802724366109,171.653066638262
428.09364548495,180,-132.230398672747,179.798114841924,171.577293675861
429.765886287625,180,-131.748069473516,179.792903419811,171.520763886622
431.438127090301,180,-131.15510490558,179.787200626185,171.483056813983
433.110367892977,180,-130.451321975124,179.781112506433,171.463653484396
434.782608695652,180,-129.636505861085,179.77474016026,171.461953073052
436.454849498328,180,-128.710413121855,179.768179337411,171.477287585834
438.127090301003,180,-127.672771282713,179.761520083221,171.508935581158
439.799331103679,180,-126.523281523961,179.754846452173,171.556133956963
441.471571906354,180,-125.261620286563,179.748236279605,171.618088568178
443.14381270903,180,-123.887443444106,179.741761010982,171.6939832903
444.816053511706,180,-122.400388100003,179.73548559002,171.782988296758
446.488294314381,180,-120.800075637857,179.729468404549,171.884267145442
448.160535117057,180,-119.086115369064,179.723761286004,171.996982886265
449.832775919732,180,-117.258108474086,179.718409560062,172.120303325314
451.505016722408,180,-115.315653833109,179.713452139496,172.253405406871
453.177257525084,180,-113.258350974204,179.708921672225,172.395479210435
454.849498327759,180,-111.085806018652,179.704844721995,172.54573109638
456.521739130435,180,-108.797636657686,179.701241990255,172.703386426242
458.19397993311,180,-106.39348025275,179.698128558928,172.867691645882
459.866220735786,180,-103.872998904575,179.695514175198,173.037916183244
461.538461538462,180,-101.235886587473,179.69340355348,173.213353859224
463.210702341137,180,-98.4818765294739,179.691796697291,173.3933239899
464.882943143813,180,-95.6107493149931,179.690689234786,173.577172199943
466.555183946488,180,-92.622342167384,179.690072762229,173.764270984495
468.227424749164,180,-89.516555849709,179.689935206405,173.954020140518
469.899665551839,180,-86.2933640961168,179.690261181126,174.14584693825
471.571906354515,180,-82.9528217699304,179.691032350027,174.339206168763
473.244147157191,180,-79.4950761550175,179.692227775515,174.533580024151
474.916387959866,180,-75.9203739666799,179.693824278802,174.728477921719
476.588628762542,180,-72.2290705545613,179.695796782839,174.923436189036
478.260869565217,180,-68.4216381912111,179.698118647389,175.118017671867
479.933110367893,180,-64.4986746186177,179.700761989981,175.311811275651
481.605351170569,180,-60.460911026426,179.703697993796,175.504431460426
483.277591973244,180,-56.3092172215989,179.706897205489,175.695517665285
484.94983277592,180,-52.0446076471535,179.710329811403,175.884733704193
486.622073578595,180,-47.6682447360898,179.713965899648,176.071767108424
488.294314381271,180,-43.1814440029881,179.717775698817,176.256328509981
489.966555183946,180,-38.5856727094644,179.721729806987,176.438150912367
491.638795986622,180,-33.8825495436076,179.725799396143,176.616988996587
493.311036789298,180,-29.0738412217161,179.729956399218,176.792618394044
494.983277591973,180,-24.1614578387948,179.734173677433,176.964834983425
496.655518394649,180,-19.1474451876432,179.738425170012,177.133454171228
498.327759197324,180,-14.0339734122366,179.742686025439,177.298310127464
500,180,-8.82332442731987,179.746932713778,177.459255067508


==> figures/StepResultsDist1dot6.csv <==
0,0,0,0,0
1.67224080267559,0,-0.053916553557265,-0.053916553557265,-0.053916553557265
3.34448160535117,0,-0.214196310668474,-0.214211893339395,-0.214211893339395
5.01672240802676,0,-0.480708487565519,-0.482116499798813,-0.483109634974655
6.68896321070234,0,-0.843607586281319,-0.849874897279879,-0.858968840171896
8.36120401337793,0,-1.29214637345379,-1.30816966378513,-1.34081566303462
10.0334448160535,0,-1.81300704455991,-1.84479347252889,-1.92392714187878
11.7056856187291,0,-2.39733178047964,-2.45218781283375,-2.60998623060354
13.3779264214047,0,-3.02688887372231,-3.11172919091677,-3.38268026243429
15.0501672240803,0,-3.6982879610522,-3.82198936086512,-4.25705847232972
16.7224080267559,0,-4.39336314198776,-4.56329095204582,-5.21145500566155
18.3946488294314,0,-5.10561515895367,-5.33156273332819,-6.27185825280888
20.066889632107,180,-5.82009756668217,-6.10458998505995,-7.35972504741092
21.7391304347826,180,-6.50597633166803,-6.85625105010488,-8.47845732537522
23.4113712374582,180,-7.13615328849798,-7.55187815669037,-9.53998345239637
25.0836120401338,180,-7.71086770584069,-8.19173751161386,-10.5442872433355
26.7558528428094,180,-8.22907958237801,-8.77473843743843,-11.489997801109
28.4280936454849,180,-8.69038569163361,-9.30043025721646,-12.3764019428005
30.1003344481605,180,-9.09382011848602,-9.76779404474486,-13.2021897032487
31.7725752508361,180,-9.44111409571047,-10.1785322152166,-13.9688961444278
33.4448160535117,180,-9.73105464684442,-10.5313780357253,-14.6749617953989
35.1170568561873,180,-9.96043961841749,-10.8230526777298,-15.3166969884818
36.7892976588629,180,-10.132330026488,-11.0566036262165,-15.8970628188641
38.4615384615385,180,-10.2388951073806,-11.2240579078792,-16.4073335643746
40.133779264214,180,-10.2945193474817,-11.3399424336576,-16.862766073901
41.8060200668896,180,-10.2881757515753,-11.3930276711115,-17.2510592730706
43.4782608695652,180,-10.2443412185617,-11.4081189374888,-17.5987327600771
45.1505016722408,180,-10.1093994456236,-11.3307641332326,-17.8469421985456
46.8227424749164,180,-9.94532988262477,-11.2238265456523,-18.0631776683713
48.494983277592,180,-9.70305213028179,-11.0374304268053,-18.1933773467457
50.1672240802676,180,-9.41107363118175,-10.8004736685093,-18.268478897414
51.8394648829431,180,-9.07024726783791,-10.5138239093423,-18.2894278238687
53.5117056856187,180,-8.62576922371679,-10.1215583910425,-18.1943583567022
55.1839464882943,180,-8.15506755397223,-9.70257234002511,-18.0699365153442
56.8561872909699,180,-7.68436588422768,-9.28358628900776,-17.9455146739862
58.5284280936455,180,-7.06009554814348,-8.70781342648925,-17.6471881979634
60.2006688963211,180,-6.42962569962446,-8.12571113616044,-17.341841253698
61.8729096989967,180,-5.7797576204866,-7.52375696256862,-17.0142165031534
63.5451505016722,180,-4.99323743465267,-6.78195489650236,-16.5296542864831
65.2173913043478,180,-4.20671724881874,-6.04015283043609,-16.0450920698128
66.8896321070234,180,-3.37669557528301,-5.25371975692333,-15.5098216711522
68.561872909699,180,-2.43882281255648,-4.35663523172261,-14.8488329822108
70.2341137123746,180,-1.50095004982994,-3.45955070652189,-14.1878442932695
71.9063545150502,180,-0.49742329853897,-2.49492727065892,-13.4491025004458
73.5785953177258,180,0.586175935610812,-1.44793247572763,-12.6155319818438
75.2508361204013,180,1.66977516976059,-0.400937680796351,-11.7819614632417
76.9230769230769,180,2.80736263831639,0.70170665413597,-10.8836603332455
78.5953177257525,180,4.0262752118047,1.88781868634021,-9.88716960729993
80.2675585284281,180,5.29064107957106,3.11604716921928,-8.83523964138953
81.9397993311037,180,6.60491719863516,4.38198596212633,-7.7219904881062
83.6120401337793,180,7.95376366286632,5.66982573856904,-6.56600843558233
85.2842809364548,180,9.34456291360437,6.98121252461728,-5.35794341330341
86.9565217391304,180,10.7802714387343,8.3135437528782,-4.09376370363134
88.628762541806,180,12.2616369947563,9.66292495793122,-2.77209229524324
90.3010033444816,180,13.8059537053324,11.031965621494,-1.37031436080416
91.9732441471572,180,15.364119199456,12.4052958313552,0.0490941150749716
93.6454849498328,180,16.9521682288072,13.7871368168515,1.50713453925697
95.3177257525084,180,18.6071770581062,15.1880478296922,3.05173726305499
96.9899665551839,180,20.2621858874052,16.5889588425329,4.596339986853
98.6622073578595,180,21.9883709426488,18.0131450276584,6.23497039970544
100.334448160535,180,23.7319507859459,19.4430194420125,7.89658027937502
102.006688963211,180,25.4893345368955,20.8777649414264,9.57677596970304
103.678929765886,180,27.3154456450432,22.3346126126016,11.3466486838836
105.351170568562,180,29.1701869415671,23.8018325094013,13.1504703215455
107.023411371237,180,31.0528339857895,25.2812141604792,14.9849826252187
108.695652173913,180,32.9624864863978,26.7739212349028,16.8466821931818
110.367892976589,180,34.8977528445356,28.2802367334932,18.7317065436302
112.040133779264,180,36.8517481592864,29.7968370193505,20.6324261120857
113.71237458194,180,38.8346431598854,31.3294354127084,22.5535360308966
115.384615384615,180,40.8343653054279,32.8718190430332,24.4845528982391
117.056856187291,180,42.8565572588959,34.4275656420657,26.4275595616831
118.729096989967,180,44.9054682963887,36.0021392433022,28.379477796925
120.401337792642,180,46.9724927581446,37.5914371948355,30.3341074131394
122.073578595318,180,49.0657596128002,39.2032763752492,32.2906126049284
123.745819397993,180,51.1590264674559,40.8151155556628,34.2471177967174
125.418060200669,180,53.2887736997157,42.4648778809298,36.1924450132727
127.090301003344,180,55.4251454289919,44.1215266963161,38.1357424135694
128.76254180602,180,57.5751322586223,45.7949886949723,40.0679321439519
130.434782608696,180,59.7486641496635,47.497526309841,41.9809129986409
132.107023411371,180,61.9221960407048,49.2000639247098,43.8938938533299
133.779264214047,180,64.1256122407719,50.9449802332569,45.7622460227378
135.451505016722,180,66.3354972537449,52.6991653245945,47.6195324232749
137.123745819398,180,68.5620480524984,54.4777331854423,49.4414632358051
138.795986622074,180,70.7938106488583,56.2639536559125,51.2505016557832
140.468227424749,180,73.0351607855717,58.064251745873,53.0358234345596
142.140468227425,180,75.2889533246588,59.8827886823508,54.7858388368149
143.8127090301,180,77.5500348606024,61.7119113126207,56.5130751242473
145.484949832776,180,79.8181347493492,63.5511944016416,58.2178874212843
147.157190635452,180,82.0952956905792,65.4034036171351,59.891818843942
148.829431438127,180,84.3816132740212,67.2670924535147,61.532745271714
150.501672240803,180,86.6745871028913,69.1373242113281,63.1487480556333
152.173913043478,180,88.9760712815189,71.0187999910247,64.732205417525
153.846153846154,180,91.2847146606707,72.9089932151443,66.2879469148812
155.518394648829,180,93.6017122468318,74.8092467308734,67.8113247318609
157.190635451505,180,95.9265476150959,76.7183584578513,69.3046385873087
158.862876254181,180,98.2595184376254,78.6326050550203,70.7673710282908
160.535117056856,180,100.600822203231,80.5548193472206,72.1997603963139
162.207357859532,180,102.951110449522,82.4854062510674,73.6007445450051
163.879598662207,180,105.311070770278,84.424555420126,74.9698789458558
165.551839464883,180,107.676446433434,86.3683493262822,76.3216614573529
167.224080267559,180,110.053327636129,88.3215285805382,77.6382593123738
168.896321070234,180,112.440965188343,90.2827911517796,78.9246666607145
170.56856187291,180,114.839261239192,92.2516235925243,80.1831395409323
172.240802675585,180,117.251298405477,94.229574346178,81.4088394045717
173.913043478261,180,119.673191370534,96.2137520787592,82.6127622833687
175.585284280936,180,122.109940779624,98.2069903899448,83.7858443252987
177.257525083612,180,124.561774896572,100.208958226994,84.9306573729418
178.929765886288,180,127.028905921062,102.219423649325,86.0493787239056
180.602006688963,180,129.51402895007,104.239517104739,87.1404433458082
182.274247491639,180,132.014046953745,106.267376559611,88.2104988793912
183.946488294314,180,134.53258993346,108.304734321847,89.2560399731547
185.61872909699,180,137.075454029805,110.354250697412,90.2729249365617
187.290969899666,180,139.638831234986,112.413833825327,91.26817986195
188.963210702341,180,142.224950474061,114.484457772701,92.2414749409271
190.635451505017,180,144.829376513742,116.563918130598,93.1979928199378
192.307692307692,180,147.47068016466,118.661021363346,94.1245224704822
193.979933110368,180,150.135638241683,120.769379833089,95.0342212765191
195.652173913043,180,152.824145200588,122.888939318859,95.9277298240062
197.324414715719,180,155.550695346194,125.026576616462,96.7975443365773
198.996655518395,180,158.310315714282,127.179976814763,97.6497368831578
200.66889632107,180,161.108988280844,129.352042731274,98.4824497790656
202.341137123746,180,163.950954906219,131.544856437612,99.2947881597916
204.013377926421,180,166.839020613595,133.759948094339,100.088763605451
205.685618729097,180,169.771906081927,135.996882516889,100.866734835709
207.357859531773,180,172.755367450146,138.258719686359,101.628548544199
209.030100334448,180,175.777705250722,140.539753381017,102.378348591236
210.702341137124,180,178.852911439318,142.84719372078,103.113546925109
212.374581939799,180,181.974662928458,145.178079024538,103.83679210543
214.046822742475,180,185.142831983038,147.532480358341,104.548717603557
215.719063545151,180,188.369029307525,149.916582642675,105.247631773356
217.391304347826,180,191.658180269861,152.333297782833,105.933657286527
219.063545150502,180,195.008148393073,154.781908653052,106.608255148263
220.735785953177,180,198.429416200888,157.268430595098,107.270583546266
222.408026755853,180,201.890677900233,159.770373691092,107.926277664902
224.080267558528,180,205.420243519379,162.264854713354,108.57134160237
225.752508361204,180,209.023003473636,164.724442521902,109.205904765567
227.42474916388,180,212.685993583312,167.145782480052,109.832404402678
229.096989966555,180,216.427231387085,169.500600181682,110.449024116068
230.769230769231,180,220.237657824506,171.767017023449,111.057360653612
232.441471571906,180,224.12784384066,173.860665450013,111.656805083076
234.113712374582,180,228.099268411687,175.753450778442,112.247787633905
235.785953177258,180,232.153193994624,177.46986185898,112.830704133345
237.458193979933,180,236.296236932985,179.048081566592,113.405442375472
239.130434782609,180,240.525286912628,180.542768422891,113.972737341272
240.802675585284,180,244.84231134566,182.053072601059,114.532809574042
242.47491638796,180,249.243120447335,183.595778347889,115.086331958792
244.147157190635,180,253.743679332537,185.157089038231,115.632416499642
245.819397993311,180,258.326216454024,186.732393612251,116.172654798858
247.491638795987,180,262.998154020977,188.333524764617,116.706737042602
249.163879598662,180,267.781970231667,189.993034361062,117.233456795882
250.836120401338,180,272.660242912275,191.711649900449,117.754183448455
252.508361204013,180,277.63585261127,193.487502599305,118.268910218065
254.180602006689,180,282.699552133638,195.300139044625,118.778329977338
255.852842809365,180,287.859270743157,197.136769905969,119.282069434375
257.52508361204,180,293.09842396976,198.980889106915,119.781160617131
259.197324414716,180,298.418724585327,200.821392240403,120.27552618594
260.869565217391,180,303.820192289342,202.646001286325,120.765180242541
262.541806020067,180,309.311500482793,204.435180264886,121.249621723655
264.214046822742,180,314.903147922443,206.160083664438,121.728186322258
265.886287625418,180,320.561921562765,207.829754174846,122.202751356845
267.558528428094,180,326.281707801586,209.444854354746,122.673654081597
269.230769230769,180,332.111329182702,210.939321583993,123.137761151437
270.903010033445,180,338.004148297152,212.340672065712,123.597773940197
272.57525083612,180,343.956193402162,213.628897382108,124.053640393213
274.247491638796,180,349.934091515534,214.784466360624,124.504989485764
275.919732441472,180,355.853167713883,215.817623143305,124.952351625597
277.591973244147,180,361.680477173254,216.71257650708,125.395267214151
279.264214046823,180,367.358796559913,217.488956717799,125.834476444807
280.936454849498,180,372.806990878714,218.126469194348,126.269436320141
282.608695652174,180,377.952685627854,218.608508716133,126.699740992741
284.280936454849,180,382.758327107315,218.923389389238,127.125129585255
285.953177257525,180,387.446626880414,219.181101494535,127.548844457716
287.625418060201,180,391.708432119292,219.235548895107,127.966574205901
289.297658862876,180,395.788685480894,219.207374716602,128.381813582151
290.969899665552,180,399.578860125162,219.047726569183,128.793081796128
292.642140468227,180,403.012699144143,218.739089165888,129.199579694431
294.314381270903,180,406.23248064156,218.346894380165,129.603240923072
295.986622073579,180,408.915080425323,217.760830347708,129.999860526901
297.658862876254,180,411.597680209086,217.174766315252,130.39648013073
299.33110367893,180,414.034944380611,216.513783362172,130.789945146162
301.003344481605,180,415.935659967397,215.693986689965,131.17654551547
302.675585284281,180,417.534422385562,214.798510013126,131.559323895892
304.347826086957,180,418.842308720546,213.83839435643,131.938435762487
306.020066889632,180,419.797035431248,212.811877363149,132.313114052569
307.692307692308,180,420.520070693865,211.74618363015,132.684889489891
309.364548494983,180,421.053472549662,210.655280272861,133.054294268429
311.036789297659,180,421.165016572603,209.508295670981,133.418425287485
312.709030100335,180,421.15174156231,208.352249306122,133.780999093202
314.38127090301,180,420.634038401194,207.159581856931,134.137279770182
316.053511705686,180,420.061369897913,205.965841546837,134.492874594945
317.725752508361,180,418.909026437295,204.760786641515,134.841236291737
319.397993311037,180,417.756682976677,203.555731736192,135.18959798853
321.070234113712,180,415.95135653824,202.356617306786,135.529786267757
322.742474916388,180,413.934290105009,201.161184902812,135.867308265977
324.414715719064,180,411.608422346464,199.971343641675,136.20093975684
326.086956521739,180,408.959564364357,198.791662745497,136.530474701056
327.759197324415,180,406.037729573697,197.62441533838,136.856527924636
329.43143812709,180,402.859552529458,196.471663058787,137.179297869777
331.103678929766,180,399.379921002434,195.341209010857,137.49817959385
332.775919732441,180,395.609352088459,194.235093680772,137.813277170623
334.448160535117,180,391.54796774441,193.15538844499,138.124555567193
336.120401337793,180,387.126761948613,192.110641570598,138.431041690362
337.792642140468,180,382.686897878908,191.067513356912,138.737276466924
339.464882943144,180,377.802184425303,190.062977149166,139.037518653628
341.137123745819,180,372.698713831329,189.071845318834,139.334749116879
342.809364548495,180,367.392958340205,188.092889325648,139.62919024287
344.481605351171,180,361.697635576674,187.13184352581,139.918148538818
346.153846153846,180,355.791331643027,186.181934744017,140.204062569655
347.826086956522,180,349.687967131541,185.242771574918,140.48712853113
349.498327759197,180,343.197244801148,184.33490349882,140.764457897653
351.170568561873,180,336.571801403442,183.442439588146,141.039664141541
352.842809364549,180,329.645488468219,182.594852708842,141.309647567885
354.515050167224,180,322.565929812804,181.788197038912,141.575997904848
356.1872909699,180,315.396481205546,181.032729599878,141.838488945616
357.859531772575,180,308.127294878924,180.3238288808,142.097260049024
359.531772575251,180,300.821331855462,179.662126104599,142.352468767654
361.204013377926,180,293.520221678872,179.058221037768,142.603272362218
362.876254180602,180,286.264687162774,178.503244254663,142.850306527306
364.548494983278,180,279.096411704776,177.997388769229,143.093511274739
366.220735785953,180,272.022180048564,177.548068555604,143.332260087767
367.892976588629,180,265.029301772384,177.138886674127,143.567656175643
369.565217391304,180,258.13381447651,176.775313366336,143.799007237647
371.23745819398,180,251.365183568134,176.46777802895,144.024966321129
372.909698996655,180,244.596552659757,176.160242691564,144.25092540461
374.581939799331,180,237.976927365542,175.915719056176,144.470314761095
376.254180602007,180,231.404551231765,175.691176211672,144.687620880069
377.926421404682,180,224.914025174504,175.499222765019,144.901046050673
379.598662207358,180,218.528449054554,175.349056148713,145.10949498539
381.270903010033,180,212.162755983815,175.206365718844,145.316898265178
382.943143812709,180,205.946985075711,175.120047228053,145.516417097939
384.615384615385,180,199.731214167608,175.033728737261,145.715935930699
386.28762541806,180,193.682485450116,175.006382477166,145.904947770247
387.959866220736,180,187.676562053886,174.994148119467,146.091267144984
389.632107023411,180,181.670638657657,174.981913761768,146.277586519722
391.304347826087,180,175.664715261427,174.969679404069,146.463905894459
392.976588628763,180,169.711889018656,174.974427148816,146.645736060162
394.648829431438,180,163.912682363795,175.028307161671,146.814578138989
396.321070234114,180,158.113475708933,175.082187174526,146.983420217817
397.993311036789,180,152.314269054072,175.136067187381,147.152262296644
399.665551839465,180,146.51506239921,175.189947200236,147.321104375472
401.33779264214,180,140.806140292878,175.26946425203,147.477447382602
403.010033444816,180,135.132730357707,175.359065276439,147.628874053761
404.682274247492,180,129.459320422535,175.448666300848,147.780300724921
406.354515050167,180,123.785910487364,175.538267325256,147.931727396081
408.026755852843,180,118.124288721072,175.630870149984,148.080062168662
409.698996655518,180,112.516902530045,175.737283802232,148.214171585316
411.371237458194,180,106.909516339017,175.843697454479,148.34828100197
413.04347826087,180,101.302130147989,175.950111106726,148.482390418624
414.715719063545,180,95.6947439569612,176.056524758973,148.616499835278
416.387959866221,180,90.1127713307445,176.167598660399,148.739618418519
418.060200668896,180,84.5451319144769,176.281300934916,148.856538189274
419.732441471572,180,78.9774924982091,176.395003209432,148.97345796003
421.404682274247,180,73.4098530819414,176.508705483949,149.090377730786
423.076923076923,180,67.848728197118,176.622677525703,149.205378971638
424.749163879599,180,62.3460850597466,176.739071301022,149.303157334331
426.421404682274,180,56.843441922375,176.855465076342,149.400935697024
428.09364548495,180,51.3407987850036,176.971858851661,149.498714059717
429.765886287625,180,45.8381556476321,177.088252626981,149.59649242241
431.438127090301,180,40.3355125102605,177.2046464023,149.694270785103
433.110367892977,180,34.8914909737754,177.319922312068,149.783201889725
434.782608695652,180,29.5278132066478,177.433666132456,149.860007394719
436.454849498328,180,24.1641354395203,177.547409952843,149.936812899713
438.127090301003,180,18.8004576723926,177.661153773231,150.013618404708
439.799331103679,180,13.4367799052651,177.774897593619,150.090423909702
441.471571906355,180,8.07310213813743,177.888641414007,150.167229414696
443.14381270903,180,2.89510510740869,177.996177586193,150.228742991997
444.816053511706,180,-2.21881955334437,178.101571701319,150.284979823482
446.488294314381,180,-7.3327442140976,178.206965816445,150.341216654967
448.160535117057,180,-12.4466688748507,178.312359931571,150.397453486452
449.832775919732,180,-17.5605935356039,178.417754046696,150.453690317937
451.505016722408,180,-22.6505282307956,178.522205447408,150.50862051336
453.177257525084,180,-27.3957797592629,178.613112110476,150.544777215578
454.849498327759,180,-32.1410312877302,178.704018773543,150.580933917796
456.521739130435,180,-36.8862828161975,178.794925436611,150.617090620013
458.19397993311,180,-41.6315343446648,178.885832099678,150.653247322231
459.866220735786,180,-46.376785873132,178.976738762746,150.689404024449
461.538461538462,180,-51.0074829249229,179.062808750729,150.720615978377
463.210702341137,180,-55.4564869459656,179.141207365404,150.743985145807
464.882943143813,180,-59.8345888278953,179.216427856309,150.764817211173
466.555183946488,180,-64.1054209221763,179.286789069627,150.803669857598
468.227424749164,180,-68.2847009456491,179.352951678976,150.873162276939
469.899665551839,180,-72.3789444932616,179.415187666025,150.970772856655
471.571906354515,180,-76.3785967424819,179.473030753282,151.099370352347
473.244147157191,180,-80.2800614369039,179.526293298295,151.259922457196
474.916387959866,180,-84.0952147197986,179.575521539926,151.448496734584
476.588628762542,180,-87.8173971155037,179.620403245859,151.667245746405
478.260869565217,180,-91.4464094284418,179.660937682573,151.916302262278
479.933110367893,180,-94.9822344881119,179.697143610279,152.195823973773
481.605351170569,180,-98.4119619553741,179.728467302855,152.510367485207
483.277591973244,180,-101.785272928775,179.757208309929,152.843628814359
484.94983277592,180,-105.019530897164,179.779691248106,153.22370320348
486.622073578595,180,-108.185468179451,179.799183244394,153.627260506622
488.294314381271,180,-111.281500363138,179.815614936407,154.054845311736
489.966555183947,180,-114.243064346703,179.826377884593,154.529836991501
491.638795986622,180,-117.138593629828,179.834487077051,155.028794498578
493.311036789298,180,-119.963601384244,179.839766649762,155.553369671362
494.983277591973,180,-122.605791527798,179.838329694103,156.147474798783
496.655518394649,180,-125.241628898891,179.836659344209,156.743996039067
498.327759197324,180,-127.854543403396,179.834231466849,157.349650597108
500,180,-130.318198018438,179.826871027262,158.014775814879


==> figures/VeVd.csv <==
0.00316227766016838,82.910067343515,106.817583494072
0.00332924969564932,83.3542662785842,107.123915936925
0.00350503805392943,83.7985963805119,107.439632860376
0.00369010824737715,84.2430304066016,107.764297166733
0.00388495036796967,84.68754217803,108.097449138
0.00409008038512566,85.1321063128527,108.43861228872
0.00430604151206501,85.5766979663236,108.787298853927
0.00453340564431412,86.0212925761671,109.143014794638
0.00477277487416588,86.4658656104605,109.505264235601
0.005024783085105,86.9103923157962,109.873553281172
0.00529009763042089,87.354847463398,110.247393183456
0.00556942110045333,87.7992050908506,110.626302861242
0.00586349318315074,88.2434382370882,111.00981078821
0.00617309262286823,88.6875186682519,111.39745628426
0.00649903928259255,89.1314165919932,111.788790254772
0.0068421963150548,89.5751003577511,112.183375429786
0.00720347244848076,90.0185361404864,112.58078615882
0.00758382439303127,90.4616876053031,112.980607818306
0.00798425937430583,90.9045155503421,113.382435887842
0.00840583780061791,91.3469775252926,113.785874749367
0.00884967607110585,91.7890274228439,114.190536260595
0.00931694953211524,92.2306150403948,114.596038150905
0.00980889558968175,92.6716856093714,115.002002284936
0.010326816986357,93.1121792895743,115.408052836586
0.0108720852510543,93.5520306261052,115.813814414213
0.0114461443310511,93.9911679666294,116.218910176753
0.0120505144157649,94.429512837023,116.622959980266
0.0126867959624288,94.8669792738697,117.025578595088
0.0133566739343287,95.3034731128233,117.426374035338
0.0140619222628235,95.73889123258,117.824946044779
0.0148044085449653,96.1731207551366,118.22088478583
0.0155860989891601,96.6060382041871,118.613769781643
0.0164090636219649,97.0375086249645,119.003169164123
0.0172754817698103,97.4673846706224,119.38863928326
0.0181876478301636,97.8955056623953,119.769724734598
0.0191479773474177,98.3216966333312,120.145958861417
0.0201590134095929,98.7457673683824,120.51686478571
0.0212234333827929,99.1675114570916,120.881957016518
0.0223440560012477,99.5867053790259,121.240743675037
0.0235238488317197,100.003107646478,121.592729362626
0.0247659361320389,100.416458033701,121.937418679985
0.0260736071245783,100.826476927008,122.274320383425
0.0274503247065788,101.232864835234,122.60295213753
0.0288997346203896,101.635302105194,122.922845793549
0.0304256751079078,102.033448891487,123.233553090838
0.0320321870747851,102.426945433947,123.534651646561
0.0337235247913152,102.815412698822,123.825751068928
0.0355041671583419,103.198453440622,124.106499004217
0.0373788295680204,103.575653740194,124.376586910333
0.0393524763908409,103.946585069989,124.635755342208
0.0414303341219816,104.310806929349,124.883798538776
0.0436179052218054,104.66787008017,125.120568118596
0.0459209826871511,105.017320396382,125.345975721251
0.0483456653920058,105.35870331901,125.55999447306
0.050898374238184,105.69156888262,125.762659205848
0.0535858691587811,106.015477249404,125.95406541291
0.0564152670194297,106.330004655276,126.134366982887
0.0593940604647635,106.634749640052,126.303772805643
0.0625301377599974,106.929339403274,126.462542390568
0.0658318036801667,107.21343610118,126.610980673956
0.0693078015023421,107.486742881451,126.749432216107
0.0729673361590613,107.749009443134,126.878274999826
0.0768200986142885,108.00003691161,126.99791404054
0.0808762915264541,108.239681833736,127.108775005601
0.0851466562665329,108.467859126388,127.211298018895
0.0896425013627102,108.684543851387,127.305931799069
0.0943757324469591,108.889771738754,127.393128248364
0.0993588837828334,109.083638435054,127.473337576669
0.104605151457966,109.266297510142,127.547004014175
0.110128428329168,109.437957309667,127.614562137521
0.115943340812678,109.598876788236,127.676433809756
0.122065287616971,109.749360495954,127.733025714351
0.128510480520711,109.889752916886,127.78472744807
0.135295987303829,110.020432370942,127.831910126528
0.142439776945413,110.141804690915,127.874925449401
0.149960767208097,110.254296875319,127.914105168779
0.157878874734963,110.358350897264,127.949760903581
0.166215067791626,110.454417822594,127.982184244568
0.174991421793157,110.542952359475,128.011647097653
0.184231177762894,110.624407929222,128.038402217522
0.193958803877953,110.699232316617,128.062683888453
0.20420006026441,110.76786392892,128.084708714395
0.214982067213751,110.830728667593,128.104676485537
0.226333377001225,110.888237395892,128.122771093578
0.238284049496302,110.94078396939,128.139161472513
0.250865731765442,110.988743784824,128.154002546001
0.264111741877995,111.032472795194,128.167436166125
0.278057157137147,111.072306935092,128.179592031655
0.292738906969564,111.108561899254,128.190588576756
0.308195870719727,111.141533218637,128.200533823497
0.324468980607919,111.1714965813,128.209526193547
0.341601330124516,111.198708349485,128.217655276071
0.35963828814763,111.223406229156,128.225002550212
0.378627619086297,111.245810053338,128.231642061627
0.39861960936737,111.266122645815,128.237641053371
0.419667200601071,111.284530736735,128.243060552067
0.44182612977784,111.301205906328,128.247955910833
0.46515507686775,111.316305537273,128.252377310704
0.489715820213344,111.32997376002,128.256370222606
0.515573400127401,111.342342378774,128.259975832039
0.542796291128856,111.353531768727,128.263231428709
0.57145658327299,111.363651737599,128.2661707634
0.601630173056056,111.372802346617,128.268824374319
0.633396964399916,111.381074687768,128.271219885115
0.666841080248894,111.388551615541,128.273382276708
0.702051085339193,111.395308432512,128.275334134937
0.739120220730817,111.401413528972,128.277095875973
0.778146650723044,111.406928977481,128.278685951296
0.819233722807343,111.411911083757,128.280121033954
0.8624902413461,111.416410895626,128.281416187683
0.908030755701926,111.420474672068,128.282585020376
0.955975863580522,111.424144314511,128.283639823258
1.00645253039042,111.427457762626,128.284591697043
1.05959442546527,111.430449356914,128.285450666236
1.11554227603915,111.43315017034,128.286225782646
1.17444423991204,111.435588311235,128.286925219096
1.23645629779267,111.437789199614,128.287556354233
1.30174266635737,111.439775818953,128.288125849251
1.37047623311903,111.441568945383,128.288639717293
1.44283901425759,111.443187356133,128.2891033862
1.5190226366246,111.444648018948,128.289521755243
1.59922884519812,111.445966264102,128.289899246398
1.68367003733188,111.447155940496,128.290239850687
1.77256982521344,111.448229557233,128.290547170047
1.86616362802082,111.449198411956,128.290824455156
1.96469929534566,111.450072707133,128.291074639601
2.06843776353393,111.450861655367,128.29130037074
2.17765374668214,111.451573574747,128.29150403757
2.29263646411905,111.452215975136,128.291687795896
2.41369040629926,111.452795636242,128.291853591056
2.54113614113684,111.453318678238,128.292003178435
2.6753111629144,111.453790625611,128.292138141989
2.81657078601559,111.454216464897,128.292259910968
2.96528908584767,111.454600696863,128.292369775008
3.12185988944593,111.454947383659,128.292468897753
3.28669781838331,111.455260191434,128.292558329159
3.46023938674673,111.455542428828,128.292639016585
3.64294415708801,111.455797081749,128.292711814818
3.83529595741031,111.456026844777,128.292777495107
4.03780416241295,111.456234149531,128.292836753326
4.25100504238742,111.456421190283,128.292890217334
4.47546318333681,111.456589947089,128.292938453623
4.71177298207914,111.456742206662,128.29298197331
4.960560220294,111.456879581234,128.293021237548
5.22248372168072,111.457003525569,128.293056662413
5.49823709661639,111.457115352326,128.293088623301
5.78855057893406,111.457216245929,128.293117458912
6.09419295968488,111.45730727508,128.293143474831
6.41597362300527,111.457389404056,128.293166946768
6.75474468948023,111.457463502909,128.293188123475
7.11140327267895,111.457530356663,128.293207229385
7.48689385483796,111.457590673619,128.293224466985
7.88221078798337,111.457645092852,128.293240018966
8.29840092711535,111.457694190971,128.293254050154
8.73656640242772,111.457738488223,128.293266709261
9.19786753790427,111.457778454,128.293278130456
9.68352592402023,111.457814511808,128.293288434789
10.1948276526863,111.457847043753,128.293297731475
10.7331267230012,111.457876394582,128.293306119047
11.2998486268327,111.457902875341,128.293313686406
11.8964941237207,111.457926766664,128.293320513759
12.5246432151002,111.45794832175,128.293326673469
13.1859593283686,111.457967769038,128.293332230823
13.8821937218751,111.457985314636,128.293337244726
14.6151901225008,111.458001144497,128.29334176832
15.3868896081066,111.458015426393,128.293345849553
16.1993357477822,111.458028311692,128.293349531682
17.0546800135044,111.45803993696,128.293352853735
17.9551874775388,111.458050425411,128.293355850924
18.9032428106707,111.45805988821,128.293358555018
19.9013565971496,111.458068425652,128.293360994678
20.9521719830703,111.458076128225,128.293363195762
22.0584716757967,111.45808307757,128.293365181602
23.2231853129637,111.458089347342,128.293366973246
24.4493972205702,111.458095003996,128.293368589684
25.7403545807102,111.458100107488,128.29337004805
27.0994760305684,111.45810471191,128.293371363802
28.5303607154541,111.458108866067,128.293372550886
30.0367978198452,111.458112613989,128.293373621884
31.6227766016838,111.458115995401,128.293374588148


==> figures/VuVd.csv <==
0.00316227766016838,26.0205994790285,26.0205994790285
0.00332924969564932,26.0205994319599,26.0205994319599
0.00350503805392943,26.0205993797895,26.0205993797895
0.00369010824737715,26.0205993219643,26.0205993219643
0.00388495036796967,26.0205992578715,26.0205992578715
0.00409008038512566,26.0205991868316,26.0205991868316
0.00430604151206501,26.0205991080916,26.0205991080916
0.00453340564431412,26.020599020817,26.020599020817
0.00477277487416588,26.0205989240827,26.0205989240827
0.005024783085105,26.0205988168633,26.0205988168633
0.00529009763042089,26.0205986980224,26.0205986980224
0.00556942110045333,26.0205985663002,26.0205985663002
0.00586349318315074,26.0205984203007,26.0205984203007
0.00617309262286823,26.0205982584762,26.0205982584762
0.00649903928259255,26.0205980791116,26.0205980791116
0.0068421963150548,26.0205978803055,26.0205978803055
0.00720347244848076,26.0205976599508,26.0205976599508
0.00758382439303127,26.0205974157117,26.0205974157117
0.00798425937430583,26.0205971449996,26.0205971449996
0.00840583780061791,26.0205968449448,26.0205968449448
0.00884967607110585,26.0205965123671,26.0205965123671
0.00931694953211524,26.0205961437411,26.0205961437411
0.00980889558968175,26.0205957351597,26.0205957351597
0.010326816986357,26.0205952822921,26.0205952822921
0.0108720852510543,26.020594780338,26.020594780338
0.0114461443310511,26.020594223977,26.020594223977
0.0120505144157649,26.0205936073119,26.0205936073119
0.0126867959624288,26.0205929238064,26.0205929238064
0.0133566739343287,26.0205921662156,26.0205921662156
0.0140619222628235,26.0205913265095,26.0205913265095
0.0148044085449653,26.0205903957874,26.0205903957874
0.0155860989891601,26.0205893641843,26.0205893641843
0.0164090636219649,26.0205882207657,26.0205882207657
0.0172754817698103,26.0205869534119,26.0205869534119
0.0181876478301636,26.0205855486896,26.0205855486896
0.0191479773474177,26.0205839917094,26.0205839917094
0.0201590134095929,26.0205822659683,26.0205822659683
0.0212234333827929,26.0205803531743,26.0205803531743
0.0223440560012477,26.0205782330529,26.0205782330529
0.0235238488317197,26.020575883132,26.020575883132
0.0247659361320389,26.0205732785038,26.0205732785038
0.0260736071245783,26.0205703915608,26.0205703915608
0.0274503247065788,26.0205671917034,26.0205671917034
0.0288997346203896,26.020563645015,26.020563645015
0.0304256751079078,26.0205597139031,26.0205597139031
0.0320321870747851,26.0205553567009,26.0205553567009
0.0337235247913152,26.020550527225,26.020550527225
0.0355041671583419,26.0205451742868,26.0205451742868
0.0373788295680204,26.0205392411495,26.0205392411495
0.0393524763908409,26.0205326649268,26.0205326649268
0.0414303341219816,26.0205253759167,26.0205253759167
0.0436179052218054,26.0205172968624,26.0205172968624
0.0459209826871511,26.0205083421341,26.0205083421341
0.0483456653920058,26.0204984168213,26.0204984168213
0.050898374238184,26.0204874157268,26.0204874157268
0.0535858691587811,26.0204752222524,26.0204752222524
0.0564152670194297,26.020461707163,26.020461707163
0.0593940604647635,26.0204467272174,26.0204467272174
0.0625301377599974,26.0204301236505,26.0204301236505
0.0658318036801667,26.0204117204914,26.0204117204914
0.0693078015023421,26.0203913226985,26.0203913226985
0.0729673361590613,26.0203687140936,26.0203687140936
0.0768200986142885,26.0203436550716,26.0203436550716
0.0808762915264541,26.0203158800622,26.0203158800622
0.0851466562665329,26.0202850947174,26.0202850947174
0.0896425013627102,26.0202509727932,26.0202509727932
0.0943757324469591,26.0202131526949,26.0202131526949
0.0993588837828334,26.0201712336477,26.0201712336477
0.104605151457966,26.020124771453,26.020124771453
0.110128428329168,26.0200732737855,26.0200732737855
0.115943340812678,26.0200161949813,26.0200161949813
0.122065287616971,26.019952930262,26.019952930262
0.128510480520711,26.0198828093344,26.0198828093344
0.135295987303829,26.0198050892978,26.0198050892978
0.142439776945413,26.0197189467845,26.0197189467845
0.149960767208097,26.0196234692505,26.0196234692505
0.157878874734963,26.0195176453259,26.0195176453259
0.166215067791626,26.0194003541222,26.0194003541222
0.174991421793157,26.0192703533854,26.0192703533854
0.184231177762894,26.0191262663706,26.0191262663706
0.193958803877953,26.0189665672998,26.0189665672998
0.20420006026441,26.0187895652532,26.0187895652532
0.214982067213751,26.0185933863227,26.0185933863227
0.226333377001225,26.0183759538447,26.0183759538447
0.238284049496302,26.0181349665052,26.0181349665052
0.250865731765442,26.0178678740898,26.0178678740898
0.264111741877995,26.0175718506291,26.0175718506291
0.278057157137147,26.0172437646604,26.0172437646604
0.292738906969564,26.0168801463015,26.0168801463015
0.308195870719727,26.016477150797,26.016477150797
0.324468980607919,26.0160305181665,26.0160305181665
0.341601330124516,26.0155355285419,26.0155355285419
0.35963828814763,26.0149869527427,26.0149869527427
0.378627619086297,26.0143789975899,26.0143789975899
0.39861960936737,26.0137052454107,26.0137052454107
0.419667200601071,26.0129585871308,26.0129585871308
0.44182612977784,26.0121311482921,26.0121311482921
0.46515507686775,26.0112142072693,26.0112142072693
0.489715820213344,26.0101981048892,26.0101981048892
0.515573400127401,26.0090721445811,26.0090721445811
0.542796291128856,26.0078244821057,26.0078244821057
0.57145658327299,26.0064420038249,26.0064420038249
0.601630173056056,26.0049101923786,26.0049101923786
0.633396964399916,26.0032129785422,26.0032129785422
0.666841080248894,26.0013325779305,26.0013325779305
0.702051085339193,25.9992493111089,25.9992493111089
0.739120220730817,25.9969414055617,25.9969414055617
0.778146650723044,25.9943847778517,25.9943847778517
0.819233722807343,25.9915527941938,25.9915527941938
0.8624902413461,25.9884160075508,25.9884160075508
0.908030755701926,25.9849418692557,25.9849418692557
0.955975863580522,25.9810944130626,25.9810944130626
1.00645253039042,25.9768339094483,25.9768339094483
1.05959442546527,25.9721164879204,25.9721164879204
1.11554227603915,25.9668937250561,25.9668937250561
1.17444423991204,25.9611121959952,25.9611121959952
1.23645629779267,25.9547129871692,25.9547129871692
1.30174266635737,25.9476311681626,25.9476311681626
1.37047623311903,25.9397952208057,25.9397952208057
1.44283901425759,25.9311264238962,25.9311264238962
1.5190226366246,25.9215381923776,25.9215381923776
1.59922884519812,25.9109353703785,25.9109353703785
1.68367003733188,25.899213478282,25.899213478282
1.77256982521344,25.8862579149737,25.8862579149737
1.86616362802082,25.8719431176524,25.8719431176524
1.96469929534566,25.856131683123,25.856131683123
2.06843776353393,25.8386734563573,25.8386734563573
2.17765374668214,25.8194045943598,25.8194045943598
2.29263646411905,25.7981466160399,25.7981466160399
2.41369040629926,25.7747054519042,25.7747054519042
2.54113614113684,25.748870510958,25.748870510958
2.6753111629144,25.7204137862477,25.7204137862477
2.81657078601559,25.689089024947,25.689089024947
2.96528908584767,25.654630993739,25.654630993739
3.12185988944593,25.616754875346,25.616754875346
3.28669781838331,25.57515583725,25.57515583725
3.46023938674673,25.5295088186755,25.5295088186755
3.64294415708801,25.479468586459,25.479468586459
3.83529595741031,25.4246701140924,25.4246701140924
4.03780416241295,25.3647293404986,25.3647293404986
4.25100504238742,25.2992443654162,25.2992443654162
4.47546318333681,25.2277971359927,25.2277971359927
4.71177298207914,25.1499556736764,25.1499556736764
4.960560220294,25.0652768811435,25.0652768811435
5.22248372168072,24.9733099553089,24.9733099553089
5.49823709661639,24.8736004141548,24.8736004141548
5.78855057893406,24.7656947221947,24.7656947221947
6.09419295968488,24.6491454722862,24.6491454722862
6.41597362300527,24.5235170511375,24.5235170511375
6.75474468948023,24.3883916836517,24.3883916836517
7.11140327267895,24.2433757192012,24.2433757192012
7.48689385483796,24.0881059934172,24.0881059934172
7.88221078798337,23.9222560747976,23.9222560747976
8.29840092711535,23.7455421890703,23.7455421890703
8.73656640242772,23.5577286081975,23.5577286081975
9.19786753790427,23.3586322969511,23.3586322969511
9.68352592402023,23.1481266289664,23.1481266289664
10.1948276526863,22.9261440157866,22.9261440157866
10.7331267230012,22.6926773350895,22.6926773350895
11.2998486268327,22.4477800953143,22.4477800953143
11.8964941237207,22.1915653296482,22.1915653296482
12.5246432151002,21.9242032686103,21.9242032686103
13.1859593283686,21.6459178930447,21.6459178930447
13.8821937218751,21.3569825144034,21.3569825144034
14.6151901225008,21.0577145637677,21.0577145637677
15.3868896081066,20.7484697932747,20.7484697932747
16.1993357477822,20.4296361028623,20.4296361028623
17.0546800135044,20.1016272020907,20.1016272020907
17.9551874775388,19.7648763028146,19.7648763028146
18.9032428106707,19.419830015939,19.419830015939
19.9013565971496,19.0669425970486,19.0669425970486
20.9521719830703,18.706670654056,18.706670654056
22.0584716757967,18.3394683976663,18.3394683976663
23.2231853129637,17.9657834844837,17.9657834844837
24.4493972205702,17.5860534745853,17.5860534745853
25.7403545807102,17.2007029013815,17.2007029013815
27.0994760305684,16.810140932131,16.810140932131
28.5303607154541,16.4147595826724,16.4147595826724
30.0367978198452,16.0149324395712,16.0149324395712
31.6227766016838,15.6110138364906,15.6110138364906


==> figures/VuVe.csv <==
0.00316227766016838,-79.4169477998353,-96.2521841105231
0.00332924969564932,-79.4169478469039,-96.2521841575918
0.00350503805392943,-79.4169478990743,-96.2521842097622
0.00369010824737715,-79.4169479568994,-96.2521842675873
0.00388495036796967,-79.4169480209923,-96.2521843316802
0.00409008038512566,-79.4169480920322,-96.2521844027201
0.00430604151206501,-79.4169481707722,-96.25218448146
0.00453340564431412,-79.4169482580468,-96.2521845687346
0.00477277487416588,-79.4169483547811,-96.252184665469
0.005024783085105,-79.4169484620005,-96.2521847726883
0.00529009763042089,-79.4169485808414,-96.2521848915293
0.00556942110045333,-79.4169487125635,-96.2521850232514
0.00586349318315074,-79.4169488585631,-96.252185169251
0.00617309262286823,-79.4169490203875,-96.2521853310754
0.00649903928259255,-79.4169491997522,-96.2521855104401
0.0068421963150548,-79.4169493985583,-96.2521857092462
0.00720347244848076,-79.416949618913,-96.2521859296009
0.00758382439303127,-79.4169498631521,-96.2521861738399
0.00798425937430583,-79.4169501338642,-96.2521864445521
0.00840583780061791,-79.416950433919,-96.2521867446068
0.00884967607110585,-79.4169507664967,-96.2521870771846
0.00931694953211524,-79.4169511351227,-96.2521874458105
0.00980889558968175,-79.4169515437041,-96.252187854392
0.010326816986357,-79.4169519965717,-96.2521883072596
0.0108720852510543,-79.4169524985258,-96.2521888092137
0.0114461443310511,-79.4169530548868,-96.2521893655747
0.0120505144157649,-79.4169536715519,-96.2521899822397
0.0126867959624288,-79.4169543550574,-96.2521906657452
0.0133566739343287,-79.4169551126482,-96.252191423336
0.0140619222628235,-79.4169559523543,-96.2521922630422
0.0148044085449653,-79.4169568830764,-96.2521931937642
0.0155860989891601,-79.4169579146794,-96.2521942253673
0.0164090636219649,-79.4169590580981,-96.2521953687859
0.0172754817698103,-79.4169603254519,-96.2521966361398
0.0181876478301636,-79.4169617301742,-96.2521980408621
0.0191479773474177,-79.4169632871543,-96.2521995978422
0.0201590134095929,-79.4169650128954,-96.2522013235833
0.0212234333827929,-79.4169669256894,-96.2522032363773
0.0223440560012477,-79.4169690458109,-96.2522053564987
0.0235238488317197,-79.4169713957318,-96.2522077064197
0.0247659361320389,-79.41697400036,-96.2522103110479
0.0260736071245783,-79.416976887303,-96.2522131979908
0.0274503247065788,-79.4169800871604,-96.2522163978483
0.0288997346203896,-79.4169836338488,-96.2522199445367
0.0304256751079078,-79.4169875649606,-96.2522238756485
0.0320321870747851,-79.4169919221629,-96.2522282328508
0.0337235247913152,-79.4169967516388,-96.2522330623266
0.0355041671583419,-79.4170021045769,-96.2522384152648
0.0373788295680204,-79.4170080377143,-96.2522443484021
0.0393524763908409,-79.417014613937,-96.2522509246248
0.0414303341219816,-79.4170219029471,-96.252258213635
0.0436179052218054,-79.4170299820014,-96.2522662926893
0.0459209826871511,-79.4170389367296,-96.2522752474175
0.0483456653920058,-79.4170488620425,-96.2522851727304
0.050898374238184,-79.417059863137,-96.2522961738248
0.0535858691587811,-79.4170720566114,-96.2523083672993
0.0564152670194297,-79.4170855717008,-96.2523218823887
0.0593940604647635,-79.4171005516464,-96.2523368623343
0.0625301377599974,-79.4171171552132,-96.2523534659011
0.0658318036801667,-79.4171355583724,-96.2523718690602
0.0693078015023421,-79.4171559561653,-96.2523922668531
0.0729673361590613,-79.4171785647702,-96.2524148754581
0.0768200986142885,-79.4172036237922,-96.2524399344801
0.0808762915264541,-79.4172313988015,-96.2524677094894
0.0851466562665329,-79.4172621841464,-96.2524984948342
0.0896425013627102,-79.4172963060706,-96.2525326167584
0.0943757324469591,-79.4173341261689,-96.2525704368567
0.0993588837828334,-79.4173760452161,-96.2526123559039
0.104605151457966,-79.4174225074108,-96.2526588180987
0.110128428329168,-79.4174740050783,-96.2527103157662
0.115943340812678,-79.4175310838825,-96.2527673945704
0.122065287616971,-79.4175943486018,-96.2528306592897
0.128510480520711,-79.4176644695294,-96.2529007802173
0.135295987303829,-79.4177421895659,-96.2529785002538
0.142439776945413,-79.4178283320793,-96.2530646427672
0.149960767208097,-79.4179238096133,-96.2531601203012
0.157878874734963,-79.4180296335379,-96.2532659442258
0.166215067791626,-79.4181469247416,-96.2533832354295
0.174991421793157,-79.4182769254784,-96.2535132361662
0.184231177762894,-79.4184210124932,-96.2536573231811
0.193958803877953,-79.4185807115639,-96.2538170222518
0.20420006026441,-79.4187577136105,-96.2539940242984
0.214982067213751,-79.4189538925411,-96.2541902032289
0.226333377001225,-79.4191713250191,-96.2544076357069
0.238284049496302,-79.4194123123586,-96.2546486230465
0.250865731765442,-79.419679404774,-96.2549157154618
0.264111741877995,-79.4199754282347,-96.2552117389226
0.278057157137147,-79.4203035142034,-96.2555398248912
0.292738906969564,-79.4206671325623,-96.2559034432502
0.308195870719727,-79.4210701280668,-96.2563064387547
0.324468980607919,-79.4215167606973,-96.2567530713852
0.341601330124516,-79.4220117503219,-96.2572480610098
0.35963828814763,-79.4225603261211,-96.257796636809
0.378627619086297,-79.4231682812739,-96.2584045919618
0.39861960936737,-79.4238420334531,-96.259078344141
0.419667200601071,-79.424588691733,-96.2598250024209
0.44182612977784,-79.4254161305717,-96.2606524412595
0.46515507686775,-79.4263330715944,-96.2615693822823
0.489715820213344,-79.4273491739745,-96.2625854846624
0.515573400127401,-79.4284751342827,-96.2637114449706
0.542796291128856,-79.4297227967581,-96.264959107446
0.57145658327299,-79.4311052750389,-96.2663415857268
0.601630173056056,-79.4326370864852,-96.267873397173
0.633396964399916,-79.4343343003216,-96.2695706110094
0.666841080248894,-79.4362147009333,-96.2714510116212
0.702051085339193,-79.4382979677549,-96.2735342784428
0.739120220730817,-79.4406058733021,-96.27584218399
0.778146650723044,-79.4431625010121,-96.2783988116999
0.819233722807343,-79.44599448467,-96.2812307953579
0.8624902413461,-79.449131271313,-96.2843675820009
0.908030755701926,-79.4526054096081,-96.287841720296
0.955975863580522,-79.4564528658012,-96.291689176489
1.00645253039042,-79.4607133694155,-96.2959496801034
1.05959442546527,-79.4654307909434,-96.3006671016312
1.11554227603915,-79.4706535538077,-96.3058898644955
1.17444423991204,-79.4764350828686,-96.3116713935564
1.23645629779267,-79.4828342916946,-96.3180706023825
1.30174266635737,-79.4899161107011,-96.325152421389
1.37047623311903,-79.497752058058,-96.3329883687459
1.44283901425759,-79.5064208549675,-96.3416571656554
1.5190226366246,-79.5160090864862,-96.3512453971741
1.59922884519812,-79.5266119084853,-96.3618482191732
1.68367003733188,-79.5383338005817,-96.3735701112696
1.77256982521344,-79.5512893638901,-96.386525674578
1.86616362802082,-79.5656041612114,-96.4008404718993
1.96469929534566,-79.5814155957408,-96.4166519064287
2.06843776353393,-79.5988738225065,-96.4341101331944
2.17765374668214,-79.618142684504,-96.4533789951919
2.29263646411905,-79.6394006628239,-96.4746369735118
2.41369040629926,-79.6628418269596,-96.4980781376475
2.54113614113684,-79.6886767679058,-96.5239130785937
2.6753111629144,-79.7171334926161,-96.5523698033039
2.81657078601559,-79.7484582539168,-96.5836945646046
2.96528908584767,-79.7829162851248,-96.6181525958127
3.12185988944593,-79.8207924035178,-96.6560287142057
3.28669781838331,-79.8623914416138,-96.6976277523017
3.46023938674673,-79.9080384601883,-96.7432747708762
3.64294415708801,-79.9580786924048,-96.7933150030927
3.83529595741031,-80.0128771647714,-96.8481134754593
4.03780416241295,-80.0728179383652,-96.9080542490531
4.25100504238742,-80.1383029134476,-96.9735392241355
4.47546318333681,-80.2097501428711,-97.044986453559
4.71177298207914,-80.2875916051874,-97.1228279158753
4.960560220294,-80.3722703977203,-97.2075067084082
5.22248372168072,-80.4642373235549,-97.2994736342428
5.49823709661639,-80.563946864709,-97.3991831753969
5.78855057893406,-80.6718525566691,-97.507088867357
6.09419295968488,-80.7884018065776,-97.6236381172655
6.41597362300527,-80.9140302277263,-97.7492665384142
6.75474468948023,-81.0491555952121,-97.8843919059
7.11140327267895,-81.1941715596626,-98.0294078703505
7.48689385483796,-81.3494412854466,-98.1846775961345
7.88221078798337,-81.5152912040662,-98.3505275147541
8.29840092711535,-81.6920050897936,-98.5272414004815
8.73656640242772,-81.8798186706664,-98.7150549813543
9.19786753790427,-82.0789149819127,-98.9141512926006
9.68352592402023,-82.2894206498975,-99.1246569605854
10.1948276526863,-82.5114032630773,-99.3466395737651
10.7331267230012,-82.7448699437743,-99.5801062544622
11.2998486268327,-82.9897671835496,-99.8250034942375
11.8964941237207,-83.2459819492156,-100.081218259904
12.5246432151002,-83.5133440102536,-100.348580320941
13.1859593283686,-83.7916293858192,-100.626865696507
13.8821937218751,-84.0805647644605,-100.915801075148
14.6151901225008,-84.3798327150962,-101.215069025784
15.3868896081066,-84.6890774855892,-101.524313796277
16.1993357477822,-85.0079111760016,-101.84314748669
17.0546800135044,-85.3359200767732,-102.171156387461
17.9551874775388,-85.6726709760493,-102.507907286737
18.9032428106707,-86.0177172629248,-102.852953573613
19.9013565971496,-86.3706046818153,-103.205840992503
20.9521719830703,-86.7308766248078,-103.566112935496
22.0584716757967,-87.0980788811976,-103.933315191885
23.2231853129637,-87.4717637943802,-104.307000105068
24.4493972205702,-87.8514938042786,-104.686730114966
25.7403545807102,-88.2368443774824,-105.07208068817
27.0994760305684,-88.627406346733,-105.462642657421
28.5303607154541,-89.0227876961915,-105.858024006879
30.0367978198452,-89.4226148392927,-106.257851149981
31.6227766016838,-89.8265334423733,-106.661769753061


==> figures/We.csv <==
0.00316227766016838,-22.5274799353489,-15.4552000954796
0.00332924969564932,-22.0832810002797,-15.1488676526263
0.00350503805392943,-21.638950898352,-14.8331507291757
0.00369010824737715,-21.1945168722624,-14.508486422819
0.00388495036796967,-20.7500051008339,-14.1753344515518
0.00409008038512566,-20.3054409660112,-13.8341713008323
0.00430604151206501,-19.8608493125403,-13.4854847356246
0.00453340564431412,-19.4162547026968,-13.1297687949137
0.00477277487416588,-18.9716816684035,-12.7675193539512
0.005024783085105,-18.5271549630677,-12.3992303083798
0.00529009763042089,-18.0826998154659,-12.0253904060955
0.00556942110045333,-17.6383421880133,-11.6464807283101
0.00586349318315074,-17.1941090417758,-11.2629728013413
0.00617309262286823,-16.750028610612,-10.8753273052922
0.00649903928259255,-16.3061306868707,-10.4839933347795
0.0068421963150548,-15.8624469211128,-10.0894081597655
0.00720347244848076,-15.4190111383775,-9.69199743073214
0.00758382439303127,-14.9758596735608,-9.2921757712453
0.00798425937430583,-14.5330317285218,-8.89034770170942
0.00840583780061791,-14.0905697535713,-8.4869088401845
0.00884967607110585,-13.64851985602,-8.08224732895657
0.00931694953211524,-13.2069322384692,-7.67674543864668
0.00980889558968175,-12.7658616694925,-7.27078130461537
0.010326816986357,-12.3253679892896,-6.86473075296537
0.0108720852510543,-11.8855166527587,-6.45896917533908
0.0114461443310511,-11.4463793122345,-6.05387341279885
0.0120505144157649,-11.0080344418409,-5.64982360928604
0.0126867959624288,-10.5705680049942,-5.24720499446421
0.0133566739343287,-10.1340741660406,-4.84640955421334
0.0140619222628235,-9.69865604628398,-4.44783754477275
0.0148044085449653,-9.26442652372729,-4.05189880372213
0.0155860989891601,-8.8315090746768,-3.65901380790878
0.0164090636219649,-8.40003865389943,-3.26961442542925
0.0172754817698103,-7.97016260824151,-2.88414430629207
0.0181876478301636,-7.5420416164686,-2.50305885495385
0.0191479773474177,-7.11585064553273,-2.12682472813476
0.0201590134095929,-6.69177991048147,-1.75591880384136
0.0212234333827929,-6.27003582177233,-1.3908265730338
0.0223440560012477,-5.85084189983801,-1.03203991451438
0.0235238488317197,-5.43443963238638,-0.680054226925337
0.0247659361320389,-5.02108924516316,-0.335364909566489
0.0260736071245783,-4.61107035185629,0.00153679387296089
0.0274503247065788,-4.20468244363036,0.330168547977976
0.0288997346203896,-3.80224517366948,0.65006220399705
0.0304256751079078,-3.40409838737729,0.960769501286588
0.0320321870747851,-3.01060184491646,1.26186805700968
0.0337235247913152,-2.62213458004181,1.55296747937635
0.0355041671583419,-2.23909383824169,1.83371541466474
0.0373788295680204,-1.86189353867041,2.10380332078081
0.0393524763908409,-1.49096220887467,2.36297175265601
0.0414303341219816,-1.1267403495151,2.61101494922419
0.0436179052218054,-0.76967719869428,2.8477845290444
0.0459209826871511,-0.420226882481745,3.07319213169893
0.0483456653920058,-0.0788439598537543,3.2872108835087
0.050898374238184,0.254021603756488,3.48987561629659
0.0535858691587811,0.577929970540081,3.68128182335789
0.0564152670194297,0.892457376411593,3.86158339333556
0.0593940604647635,1.19720236118793,4.03098921609168
0.0625301377599974,1.49179212440986,4.1897588010159
0.0658318036801667,1.77588882231587,4.33819708440423
0.0693078015023421,2.04919560258684,4.47664862655483
0.0729673361590613,2.31146216426974,4.60549141027438
0.0768200986142885,2.56248963274581,4.72513045098823
0.0808762915264541,2.80213455487158,4.83599141604911
0.0851466562665329,3.03031184752382,4.93851442934321
0.0896425013627102,3.24699657252315,5.03314820951733
0.0943757324469591,3.45222445989022,5.12034465881188
0.0993588837828334,3.6460911561902,5.20055398711702
0.104605151457966,3.82875023127827,5.27422042462355
0.110128428329168,4.00041003080281,5.34177854796962
0.115943340812678,4.16132950937197,5.40365022020405
0.122065287616971,4.31181321709003,5.46024212479944
0.128510480520711,4.45220563802231,5.51194385851785
0.135295987303829,4.58288509207778,5.55912653697594
0.142439776945413,4.70425741205126,5.60214185984948
0.149960767208097,4.81674959645523,5.64132157922706
0.157878874734963,4.92080361840013,5.67697731402963
0.166215067791626,5.01687054373039,5.70940065501662
0.174991421793157,5.1054050806106,5.7388635081013
0.184231177762894,5.18686065035803,5.76561862797033
0.193958803877953,5.26168503775279,5.78990029890147
0.20420006026441,5.33031665005654,5.81192512484288
0.214982067213751,5.39318138872926,5.83189289598537
0.226333377001225,5.4506901170281,5.84998750402668
0.238284049496302,5.50323669052559,5.86637788296142
0.250865731765442,5.55119650595973,5.88121895644892
0.264111741877995,5.59492551633045,5.89465257657321
0.278057157137147,5.63475965622838,5.90680844210364
0.292738906969564,5.67101462038998,5.91780498720377
0.308195870719727,5.7039859397735,5.92775023394489
0.324468980607919,5.73394930243581,5.93674260399552
0.341601330124516,5.76116107062114,5.94487168651903
0.35963828814763,5.78585895029221,5.95221896065981
0.378627619086297,5.80826277447368,5.95885847207566
0.39861960936737,5.82857536695127,5.96485746381871
0.419667200601071,5.84698345787063,5.97027696251553
0.44182612977784,5.86365862746373,5.97517232128138
0.46515507686775,5.87875825840879,5.979593721152
0.489715820213344,5.89242648115593,5.98358663305434
0.515573400127401,5.90479509990997,5.98719224248676
0.542796291128856,5.91598448986273,5.99044783915696
0.57145658327299,5.92610445873471,5.99338717384861
0.601630173056056,5.93525506775352,5.99604078476719
0.633396964399916,5.94352740890434,5.99843629556335
0.666841080248894,5.9510043366772,6.00059868715609
0.702051085339193,5.95776115364834,6.00255054538553
0.739120220730817,5.96386625010762,6.00431228642148
0.778146650723044,5.96938169861748,6.00590236174447
0.819233722807343,5.97436380489348,6.0073374444022
0.8624902413461,5.97886361676234,6.00863259813161
0.908030755701926,5.98292739320428,6.00980143082443
0.955975863580522,5.98659703564668,6.01085623370581
1.00645253039042,5.98991048376177,6.01180810749081
1.05959442546527,5.99290207805015,6.01266707668414
1.11554227603915,5.99560289147599,6.01344219309427
1.17444423991204,5.99804103237093,6.01414162954458
1.23645629779267,6.00024192074964,6.01477276468103
1.30174266635737,6.00222854008896,6.01534225969918
1.37047623311903,6.00402166651953,6.01585612774129
1.44283901425759,6.00564007726922,6.01631979664838
1.5190226366246,6.007100740084,6.01673816569094
1.59922884519812,6.00841898523798,6.01711565684574
1.68367003733188,6.00960866163177,6.01745626113474
1.77256982521344,6.01068227836862,6.01776358049485
1.86616362802082,6.01165113309213,6.01804086560395
1.96469929534566,6.01252542826872,6.01829105004927
2.06843776353393,6.01331437650285,6.01851678118812
2.17765374668214,6.01402629588284,6.01872044801815
2.29263646411905,6.01466869627163,6.01890420634455
2.41369040629926,6.01524835737834,6.01907000150426
2.54113614113684,6.0157713993739,6.01921958888289
2.6753111629144,6.01624334674684,6.01935455243725
2.81657078601559,6.01666918603337,6.01947632141647
2.96528908584767,6.01705341799874,6.0195861854559
3.12185988944593,6.01740010479471,6.01968530820145
3.28669781838331,6.01771291256964,6.01977473960701
3.46023938674673,6.01799514996418,6.01985542703353
3.64294415708801,6.01824980288498,6.01992822526623
3.83529595741031,6.01847956591266,6.01999390555516
4.03780416241295,6.01868687066671,6.0200531637739
4.25100504238742,6.01887391141956,6.02010662778242
4.47546318333681,6.01904266822459,6.02015486407141
4.71177298207914,6.01919492779782,6.02019838375807
4.960560220294,6.01933230236992,6.0202376479967
5.22248372168072,6.01945624670482,6.02027307286096
5.49823709661639,6.01956807346239,6.02030503374932
5.78855057893406,6.01966896706539,6.02033386936034
6.09419295968488,6.01975999621597,6.02035988527961
6.41597362300527,6.01984212519251,6.02038335721628
6.75474468948023,6.01991622404541,6.02040453392338
7.11140327267895,6.01998307779883,6.02042363983286
7.48689385483796,6.02004339475488,6.02044087743307
7.88221078798337,6.02009781398781,6.02045642941394
8.29840092711535,6.02014691210683,6.02047046060253
8.73656640242772,6.02019120935896,6.02048311970937
9.19786753790427,6.02023117513612,6.02049454090413
9.68352592402023,6.02026723294449,6.02050484523728
10.1948276526863,6.02029976488867,6.02051414192275
10.7331267230012,6.02032911571787,6.0205225294953
11.2998486268327,6.02035559647691,6.02053009685457
11.8964941237207,6.0203794878005,6.02053692420726
12.5246432151002,6.02040104288578,6.02054308391709
13.1859593283686,6.02042049017434,6.02054864127163
13.8821937218751,6.02043803577217,6.02055365517429
14.6151901225008,6.02045386563318,6.02055817876851
15.3868896081066,6.02046814752931,6.02056226000099
16.1993357477822,6.02048103282802,6.02056594212989
17.0546800135044,6.02049265809616,6.02056926418323
17.9551874775388,6.02050314654701,6.02057226137259
18.9032428106707,6.02051260934584,6.02057496546625
19.9013565971496,6.02052114678791,6.02057740512595
20.9521719830703,6.0205288493613,6.02057960621061
22.0584716757967,6.02053579870578,6.02058159205046
23.2231853129637,6.020542068478,6.02058338369426
24.4493972205702,6.02054772513209,6.02058500013246
25.7403545807102,6.02055282862391,6.02058645849844
27.0994760305684,6.02055743304644,6.02058777425009
28.5303607154541,6.02056158720311,6.02058896133372
30.0367978198452,6.02056533512498,6.02059003233179
31.6227766016838,6.02056871653744,6.02059099859636

